Goal-oriented error estimation and adaptivity for elliptic PDEs with parametric or uncertain inputs

We use the ideas of goal-oriented error estimation and adaptivity to design and implement an efficient adaptive algorithm for approximating linear quantities of interest derived from solutions to elliptic partial differential equations (PDEs) with parametric or uncertain inputs. In the algorithm, the stochastic Galerkin finite element method (sGFEM) is used to approximate the solutions to primal and dual problems that depend on a countably infinite number of uncertain parameters. Adaptive refinement is guided by an innovative strategy that combines the error reduction indicators computed for spatial and parametric components of the primal and dual solutions. The key theoretical ingredient is a novel two-level a posteriori estimate of the energy error in sGFEM approximations. We prove that this error estimate is reliable and efficient. The effectiveness of the goal-oriented error estimation strategy and the performance of the goal-oriented adaptive algorithm are tested numerically for three representative model problems with parametric coefficients and for three quantities of interest (including the approximation of pointwise values).

==> data/parametric/ex3/thetaX0.15_thetaP0.80_extrarv=1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
1	 90	 128	 90	 2	 3	 2	 1	 1.300540333	 0.264168548	 0.436247443	 0.605547500	 0.067234117	 0.083364224	 0.431035271	 0.599781777	 0.144429095	 1.829053540
2	 96	 134	 186	 2	 3	 2	 1	 1.305200587	 0.275519074	 0.424825919	 0.648545821	 0.068997316	 0.081762029	 0.419185438	 0.643371318	 0.139768841	 1.971248178
3	 100	 138	 286	 2	 3	 2	 1	 1.319596642	 0.247171632	 0.413202204	 0.598185658	 0.070912830	 0.094241043	 0.407071777	 0.590715420	 0.125372787	 1.971493481
4	 118	 156	 404	 2	 3	 2	 1	 1.331044803	 0.218883488	 0.400756453	 0.546175830	 0.073640945	 0.111642509	 0.393932413	 0.534643795	 0.113924626	 1.921300923
5	 136	 174	 540	 2	 3	 2	 1	 1.350835792	 0.186990961	 0.390766124	 0.478523981	 0.075928917	 0.116463738	 0.383318357	 0.464135108	 0.094133637	 1.986441478
6	 148	 186	 688	 2	 3	 2	 1	 1.362243003	 0.170582720	 0.378939843	 0.450157785	 0.077329882	 0.118919636	 0.370965624	 0.434166041	 0.082726426	 2.062010033
7	 166	 204	 854	 2	 3	 2	 1	 1.375018631	 0.151197403	 0.361272797	 0.418513113	 0.079865605	 0.119862463	 0.352334385	 0.400981565	 0.069950798	 2.161482185
8	 200	 239	 1054	 2	 3	 2	 1	 1.383817917	 0.134231998	 0.342002905	 0.392487888	 0.081252976	 0.122115383	 0.332210688	 0.373007473	 0.061151512	 2.195072419
9	 228	 268	 1282	 2	 3	 2	 1	 1.388336524	 0.121568689	 0.329020123	 0.369487093	 0.081612666	 0.124841271	 0.318737531	 0.347757630	 0.056632905	 2.146608733
10	 258	 298	 1540	 2	 3	 2	 1	 1.394509947	 0.110746314	 0.314041683	 0.352648456	 0.085621860	 0.126159595	 0.302144130	 0.329309414	 0.050459482	 2.194757263
11	 300	 340	 1840	 2	 3	 2	 1	 1.398343304	 0.098626323	 0.300529327	 0.328175371	 0.089380056	 0.127565373	 0.286930448	 0.302367574	 0.046626125	 2.115258846
12	 348	 390	 2188	 2	 3	 2	 1	 1.404253972	 0.088896957	 0.288330877	 0.308315772	 0.093097037	 0.129153847	 0.272887590	 0.279960532	 0.040715457	 2.183371217
13	 404	 446	 2592	 2	 3	 2	 1	 1.408531317	 0.080541745	 0.276273485	 0.291529046	 0.097009546	 0.130245706	 0.258681631	 0.260816489	 0.036438112	 2.210370981
14	 808	 446	 3400	 4	 3	 2	 2	 1.412780360	 0.070896204	 0.263549569	 0.269005200	 0.042609012	 0.062829560	 0.260082386	 0.261564990	 0.032189069	 2.202493161
15	 928	 507	 4328	 4	 8	 2	 2	 1.416136782	 0.062680826	 0.248872363	 0.251859326	 0.043831696	 0.063151324	 0.244982113	 0.243813516	 0.028832647	 2.173953211
16	 1040	 569	 5368	 4	 8	 2	 2	 1.419432458	 0.056902959	 0.232564393	 0.244676143	 0.044665372	 0.063357414	 0.228234969	 0.236330813	 0.025536971	 2.228257954
17	 1160	 633	 6528	 4	 8	 2	 2	 1.423074067	 0.050966749	 0.217990447	 0.233802671	 0.044858453	 0.063491422	 0.213324996	 0.225016729	 0.021895362	 2.327741749
18	 1284	 699	 7812	 4	 8	 2	 2	 1.425197617	 0.046246255	 0.208197178	 0.222127194	 0.045016634	 0.063785458	 0.203272151	 0.212771957	 0.019771812	 2.338999319
19	 1424	 770	 9236	 4	 8	 2	 2	 1.426503904	 0.040966159	 0.195296222	 0.209764218	 0.045548760	 0.064381679	 0.189910308	 0.199639742	 0.018465525	 2.218521279
20	 1636	 880	 10872	 4	 8	 2	 2	 1.428719471	 0.036479816	 0.184567226	 0.197650563	 0.045971075	 0.064600765	 0.178750444	 0.186795306	 0.016249958	 2.244917529
21	 1884	 1012	 12756	 4	 8	 2	 2	 1.431064716	 0.032382816	 0.173829882	 0.186290272	 0.046405674	 0.064812960	 0.167521166	 0.174652071	 0.013904713	 2.328909345
22	 2228	 1190	 14984	 4	 8	 3	 2	 1.432680918	 0.028817211	 0.165159811	 0.174480773	 0.046919935	 0.065092623	 0.158354927	 0.161884189	 0.012288511	 2.345053204
23	 2564	 1362	 17548	 4	 8	 3	 2	 1.433999157	 0.025679580	 0.157201110	 0.163354950	 0.047617009	 0.065374226	 0.149815919	 0.149703207	 0.010970272	 2.340833478
24	 2976	 1577	 20524	 4	 8	 3	 2	 1.435068434	 0.023319087	 0.151465826	 0.153956094	 0.048558428	 0.065637253	 0.143471166	 0.139263168	 0.009900995	 2.355226702
25	 3424	 1810	 23948	 4	 8	 3	 2	 1.436114044	 0.020978971	 0.143655090	 0.146037088	 0.049369934	 0.065831368	 0.134905131	 0.130357440	 0.008855385	 2.369063671
26	 5992	 1810	 29940	 7	 8	 3	 3	 1.437084706	 0.018636835	 0.137845003	 0.135201383	 0.026607468	 0.035297227	 0.135252680	 0.130512527	 0.007884723	 2.363663989
27	 6720	 2020	 36660	 7	 18	 3	 3	 1.437610797	 0.016683300	 0.129754237	 0.128576146	 0.026849377	 0.035336568	 0.126945946	 0.123625047	 0.007358631	 2.267174248
28	 7616	 2280	 44276	 7	 18	 3	 3	 1.438549298	 0.014668567	 0.120588733	 0.121641273	 0.026903201	 0.035392320	 0.117549395	 0.116378619	 0.006420131	 2.284777066
29	 8596	 2569	 52872	 7	 18	 3	 3	 1.439267899	 0.012923917	 0.112682251	 0.114693459	 0.026953189	 0.035426245	 0.109411221	 0.109085153	 0.005701530	 2.266745363
30	 9506	 2838	 62378	 7	 18	 3	 3	 1.439861641	 0.011591585	 0.105889737	 0.109468449	 0.026973473	 0.035472625	 0.102396621	 0.103561741	 0.005107788	 2.269394228
31	 10731	 3198	 73109	 7	 18	 3	 3	 1.440534737	 0.010292065	 0.099259475	 0.103688487	 0.027014266	 0.035504033	 0.095512684	 0.097420563	 0.004434691	 2.320807455
32	 12201	 3622	 85310	 7	 18	 3	 3	 1.441063739	 0.009267125	 0.094095228	 0.098486662	 0.027057885	 0.035533069	 0.090120934	 0.091853273	 0.003905690	 2.372724348
33	 14091	 4177	 99401	 7	 18	 3	 3	 1.441443894	 0.008228733	 0.088624323	 0.092849602	 0.027119961	 0.035562788	 0.084372853	 0.085769090	 0.003525535	 2.334038144
34	 16422	 4861	 115823	 7	 18	 3	 3	 1.441830455	 0.007332602	 0.084161094	 0.087125787	 0.027171115	 0.035599024	 0.079654380	 0.079521143	 0.003138974	 2.335987057
35	 19040	 5622	 134863	 7	 18	 3	 3	 1.442184977	 0.006553669	 0.080044178	 0.081875644	 0.027241422	 0.035633673	 0.075266030	 0.073714737	 0.002784452	 2.353665200
36	 22099	 6502	 156962	 7	 18	 3	 3	 1.442459613	 0.005848376	 0.075438286	 0.077525302	 0.027394119	 0.035672306	 0.070288671	 0.068830655	 0.002509816	 2.330201024
37	 31570	 6502	 188532	 10	 18	 4	 4	 1.442737710	 0.005263875	 0.072426448	 0.072678912	 0.017323448	 0.023291043	 0.070324168	 0.068845853	 0.002231719	 2.358664274
38	 36110	 7420	 224642	 10	 31	 4	 4	 1.442968187	 0.004696988	 0.068358265	 0.068711341	 0.017402555	 0.023306609	 0.066106002	 0.064637840	 0.002001241	 2.347037195
39	 40800	 8373	 265442	 10	 31	 4	 4	 1.443153212	 0.004198605	 0.064201829	 0.065396965	 0.017458986	 0.023321057	 0.061782349	 0.061097392	 0.001816217	 2.311730441
40	 45570	 9346	 311012	 10	 31	 4	 4	 1.443360824	 0.003719100	 0.059944557	 0.062042326	 0.017483650	 0.023332358	 0.057338223	 0.057487836	 0.001608605	 2.312002798
41	 51300	 10497	 362312	 10	 31	 4	 4	 1.443526155	 0.003306581	 0.056193259	 0.058843011	 0.017498988	 0.023341867	 0.053399136	 0.054015342	 0.001443274	 2.291027870
42	 57930	 11846	 420242	 10	 31	 4	 4	 1.443678320	 0.002952434	 0.052728703	 0.055992917	 0.017513816	 0.023350884	 0.049735122	 0.050891483	 0.001291108	 2.286743579
43	 65510	 13380	 485752	 10	 31	 4	 4	 1.443818161	 0.002646645	 0.049731898	 0.053218252	 0.017525853	 0.023357298	 0.046541446	 0.047818605	 0.001151268	 2.298896227
44	 74790	 15262	 560542	 10	 31	 4	 4	 1.443941231	 0.002380969	 0.047107021	 0.050543826	 0.017537754	 0.023362507	 0.043720689	 0.044820437	 0.001028198	 2.315672880
45	 86320	 17602	 646862	 10	 31	 4	 4	 1.444041390	 0.002141285	 0.044774094	 0.047824205	 0.017547911	 0.023368556	 0.041192115	 0.041726073	 0.000928039	 2.307322047
46	 120848	 17602	 767710	 14	 31	 7	 5	 1.444155953	 0.001957882	 0.043293662	 0.045223294	 0.013279490	 0.017421286	 0.041206751	 0.041733022	 0.000813476	 2.406809178
47	 140126	 20379	 907836	 14	 52	 7	 5	 1.444249941	 0.001748791	 0.041103097	 0.042546464	 0.013292835	 0.017428290	 0.038894282	 0.038813095	 0.000719488	 2.430605230
48	 162092	 23537	 1069928	 14	 52	 7	 5	 1.444329978	 0.001563606	 0.038960967	 0.040132630	 0.013313083	 0.017435261	 0.036615826	 0.036147471	 0.000639451	 2.445232146
49	 185920	 26961	 1255848	 14	 52	 7	 5	 1.444388012	 0.001405779	 0.036882548	 0.038115011	 0.013340053	 0.017441358	 0.034385539	 0.033890309	 0.000581417	 2.417848356
50	 278880	 26961	 1534728	 21	 52	 7	 6	 1.444451482	 0.001272868	 0.035517578	 0.035837687	 0.008850890	 0.011637463	 0.034397094	 0.033895564	 0.000517947	 2.457527290
51	 315945	 30509	 1850673	 21	 90	 7	 6	 1.444500016	 0.001131747	 0.033230921	 0.034057046	 0.008859141	 0.011639670	 0.032028264	 0.032006256	 0.000469413	 2.410984709
52	 356538	 34408	 2207211	 21	 90	 7	 6	 1.444554675	 0.001005449	 0.031081360	 0.032348946	 0.008864530	 0.011641250	 0.029790452	 0.030181710	 0.000414754	 2.424208689
53	 400281	 38597	 2607492	 21	 90	 7	 6	 1.444599542	 0.000893311	 0.029115230	 0.030681898	 0.008867471	 0.011642567	 0.027732014	 0.028387136	 0.000369887	 2.415090389
54	 449127	 43279	 3056619	 21	 90	 7	 6	 1.444642003	 0.000799710	 0.027416912	 0.029168496	 0.008869786	 0.011644195	 0.025942513	 0.026743483	 0.000327425	 2.442418626
55	 504966	 48629	 3561585	 21	 90	 7	 6	 1.444678161	 0.000717709	 0.025866854	 0.027746287	 0.008871880	 0.011645850	 0.024297816	 0.025183936	 0.000291268	 2.464088820
56	 569352	 54819	 4130937	 21	 90	 7	 6	 1.444709208	 0.000646328	 0.024504403	 0.026375977	 0.008873840	 0.011646656	 0.022841207	 0.023665324	 0.000260221	 2.483768211
57	 759136	 54819	 4890073	 28	 90	 10	 7	 1.444735697	 0.000594949	 0.023652259	 0.025153985	 0.006132306	 0.008522350	 0.022843471	 0.023666273	 0.000233732	 2.545430329


==> data/parametric/ex3/thetaX0.30_thetaP0.80_extrarv=1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
1	 90	 128	 90	 2	 3	 2	 1	 1.300540333	 0.264168548	 0.436247443	 0.605547500	 0.067234117	 0.083364224	 0.431035271	 0.599781777	 0.144429095	 1.829053540
2	 100	 138	 190	 2	 3	 2	 1	 1.319825708	 0.261512714	 0.413423620	 0.632553878	 0.070946245	 0.088123841	 0.407290707	 0.626385342	 0.125143721	 2.089699039
3	 104	 142	 294	 2	 3	 2	 1	 1.329037155	 0.238174096	 0.407238108	 0.584852183	 0.071803373	 0.098679819	 0.400858020	 0.576467145	 0.115932274	 2.054424441
4	 130	 168	 424	 2	 3	 2	 1	 1.352350315	 0.199538250	 0.387172079	 0.515373552	 0.076545875	 0.112422680	 0.379529904	 0.502962264	 0.092619114	 2.154396016
5	 156	 194	 580	 2	 3	 2	 1	 1.368317401	 0.162746622	 0.367711373	 0.442593387	 0.078660848	 0.119362454	 0.359199283	 0.426194217	 0.076652028	 2.123187423
6	 202	 240	 782	 2	 3	 2	 1	 1.381020161	 0.131056405	 0.336946103	 0.388953614	 0.080758743	 0.123339714	 0.327124903	 0.368879694	 0.063949268	 2.049380834
7	 268	 308	 1050	 2	 3	 2	 1	 1.394534313	 0.107661769	 0.312566369	 0.344444505	 0.086365846	 0.126539363	 0.300397530	 0.320358872	 0.050435116	 2.134658899
8	 364	 406	 1414	 2	 3	 2	 1	 1.405351046	 0.085595279	 0.284570963	 0.300787114	 0.095080831	 0.129628564	 0.268216831	 0.271420933	 0.039618383	 2.160493996
9	 494	 539	 1908	 2	 3	 2	 1	 1.411758688	 0.068878065	 0.255276776	 0.269817201	 0.100631797	 0.131213318	 0.234604932	 0.235763414	 0.033210741	 2.073969534
10	 606	 662	 2514	 2	 3	 2	 1	 1.419110987	 0.059435387	 0.234170030	 0.253812952	 0.100947424	 0.131801007	 0.211294157	 0.216908989	 0.025858441	 2.298490687
11	 750	 808	 3264	 2	 3	 2	 1	 1.422691908	 0.050032285	 0.211559971	 0.236492207	 0.102034872	 0.132621051	 0.185328104	 0.195806591	 0.022277521	 2.245864126
12	 1500	 808	 4764	 4	 3	 2	 2	 1.427220869	 0.039643150	 0.191817405	 0.206671287	 0.045758118	 0.064402773	 0.186279659	 0.196380507	 0.017748559	 2.233598166
13	 2048	 1096	 6812	 4	 8	 2	 2	 1.431340890	 0.030879983	 0.170926055	 0.180662818	 0.046647931	 0.064920414	 0.164437486	 0.168595355	 0.013628539	 2.265832272
14	 2804	 1489	 9616	 4	 8	 3	 2	 1.433931143	 0.024788741	 0.155549117	 0.159362790	 0.048192570	 0.065465461	 0.147895247	 0.145295465	 0.011038286	 2.245705613
15	 3656	 1928	 13272	 4	 8	 3	 2	 1.436147873	 0.019998674	 0.140444893	 0.142395164	 0.049644316	 0.065854388	 0.131378118	 0.126252058	 0.008821556	 2.267023287
16	 4568	 2388	 17840	 4	 8	 3	 2	 1.437565679	 0.016311883	 0.124269197	 0.131262478	 0.049915811	 0.066024476	 0.113803537	 0.113448697	 0.007403749	 2.203192181
17	 5708	 2977	 23548	 4	 8	 3	 2	 1.438883454	 0.013496039	 0.111723801	 0.120798246	 0.050107000	 0.066171066	 0.099857379	 0.101062388	 0.006085975	 2.217564061
18	 9989	 2977	 33537	 7	 8	 3	 3	 1.439869520	 0.011123776	 0.103726689	 0.107241218	 0.026988831	 0.035493018	 0.100154026	 0.101197453	 0.005099909	 2.181171424
19	 12915	 3837	 46452	 7	 18	 3	 3	 1.440956579	 0.008967686	 0.092904118	 0.096526247	 0.027090837	 0.035540726	 0.088866538	 0.089745046	 0.004012850	 2.234742320
20	 16933	 5013	 63385	 7	 18	 3	 3	 1.441762589	 0.007259329	 0.083688687	 0.086742054	 0.027199280	 0.035600408	 0.079145407	 0.079099905	 0.003206840	 2.263701311
21	 22575	 6633	 85960	 7	 18	 3	 3	 1.442346759	 0.005845618	 0.075427464	 0.077499865	 0.027437451	 0.035668869	 0.070260150	 0.068803785	 0.002622670	 2.228880676
22	 28616	 8388	 114576	 7	 18	 3	 3	 1.442746367	 0.004814871	 0.067773233	 0.071043843	 0.027549352	 0.035704104	 0.061921275	 0.061420230	 0.002223062	 2.165873458
23	 35560	 10395	 150136	 7	 18	 3	 3	 1.443174527	 0.003965624	 0.060671418	 0.065362311	 0.027593665	 0.035725207	 0.054033421	 0.054735192	 0.001794901	 2.209382588
24	 50800	 10395	 200936	 10	 18	 4	 4	 1.443454517	 0.003381719	 0.056821044	 0.059515261	 0.017498347	 0.023340252	 0.054059586	 0.054747593	 0.001514912	 2.232287648
25	 63830	 13040	 264766	 10	 31	 4	 4	 1.443741362	 0.002751340	 0.050972870	 0.053976554	 0.017525088	 0.023355620	 0.047865487	 0.048661930	 0.001228067	 2.240382139
26	 80980	 16515	 345746	 10	 31	 4	 4	 1.443965824	 0.002267725	 0.046048514	 0.049246428	 0.017544146	 0.023365948	 0.042575446	 0.043350238	 0.001003605	 2.259578245
27	 105990	 21572	 451736	 10	 31	 4	 4	 1.444140718	 0.001884148	 0.042058589	 0.044798182	 0.017570666	 0.023377581	 0.038212519	 0.038214733	 0.000828711	 2.273589825
28	 137680	 27936	 589416	 10	 31	 4	 4	 1.444268896	 0.001559896	 0.038059073	 0.040986168	 0.017607138	 0.023387504	 0.033741395	 0.033658441	 0.000700533	 2.226727920
29	 172120	 34873	 761536	 10	 31	 4	 4	 1.444361417	 0.001322333	 0.034502800	 0.038325397	 0.017626894	 0.023393797	 0.029660341	 0.030357310	 0.000608012	 2.174846461
30	 240968	 34873	 1002504	 14	 31	 7	 5	 1.444476620	 0.001139448	 0.032539008	 0.035017910	 0.013361376	 0.017447678	 0.029669188	 0.030361695	 0.000492809	 2.312151664
31	 296982	 42924	 1299486	 14	 52	 7	 5	 1.444563862	 0.000948863	 0.029417330	 0.032255255	 0.013370281	 0.017451469	 0.026203337	 0.027126513	 0.000405567	 2.339599958
32	 445473	 42924	 1744959	 21	 52	 7	 6	 1.444627487	 0.000816991	 0.027672199	 0.029523875	 0.008869825	 0.011643869	 0.026212150	 0.027130785	 0.000341942	 2.389269094
33	 554757	 53420	 2299716	 21	 90	 7	 6	 1.444694897	 0.000670991	 0.024956736	 0.026886176	 0.008873817	 0.011646475	 0.023325823	 0.024232749	 0.000274532	 2.444130357
34	 706398	 67955	 3006114	 21	 90	 7	 6	 1.444746496	 0.000556634	 0.022669510	 0.024554316	 0.008877392	 0.011648193	 0.020859016	 0.021615596	 0.000222932	 2.496874995


==> data/parametric/newex1/thetaX0.25_thetaP0.9_extrarv=1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 98	 128	 98	 2	 3	 1	 1	 -0.002754929	 0.003408356	 0.058381129	 0.058381129	 0.005152905	 0.005152905	 0.058153278	 0.058153278	 0.000425448	 8.011216236
1	 110	 140	 208	 2	 3	 1	 1	 -0.002833351	 0.002766695	 0.052597480	 0.052601287	 0.005199696	 0.005238065	 0.052339833	 0.052339833	 0.000347026	 7.972589436
2	 126	 156	 334	 2	 3	 1	 1	 -0.002928042	 0.002153320	 0.046404335	 0.046403422	 0.005247422	 0.005239340	 0.046106690	 0.046106690	 0.000252336	 8.533551335
3	 146	 176	 480	 2	 3	 1	 1	 -0.002927429	 0.001743540	 0.041755719	 0.041755719	 0.005284034	 0.005284034	 0.041420032	 0.041420032	 0.000252948	 6.892870950
4	 170	 204	 650	 2	 3	 1	 1	 -0.003006056	 0.001353793	 0.036793185	 0.036794664	 0.005327168	 0.005337374	 0.036405491	 0.036405491	 0.000174322	 7.766057974
5	 218	 256	 868	 2	 3	 1	 1	 -0.003035007	 0.001096586	 0.033114700	 0.033114776	 0.005363480	 0.005363949	 0.032677461	 0.032677461	 0.000145370	 7.543394856
6	 286	 332	 1154	 2	 3	 1	 1	 -0.003071049	 0.000888976	 0.029815376	 0.029816038	 0.005384183	 0.005387847	 0.029325198	 0.029325198	 0.000109328	 8.131242068
7	 346	 400	 1500	 2	 3	 1	 1	 -0.003082939	 0.000784551	 0.028010141	 0.028009520	 0.005395680	 0.005392451	 0.027485536	 0.027485536	 0.000097438	 8.051806450
8	 434	 492	 1934	 2	 3	 1	 1	 -0.003099110	 0.000632946	 0.025158456	 0.025158397	 0.005405357	 0.005405081	 0.024570918	 0.024570918	 0.000081267	 7.788475878
9	 530	 588	 2464	 2	 3	 1	 1	 -0.003111134	 0.000515025	 0.022694468	 0.022693835	 0.005417041	 0.005414391	 0.022038478	 0.022038478	 0.000069243	 7.437880828
10	 646	 704	 3110	 2	 3	 1	 1	 -0.003147162	 0.000407989	 0.020198737	 0.020198737	 0.005429276	 0.005429276	 0.019455383	 0.019455383	 0.000033216	 12.283020874
11	 814	 888	 3924	 2	 3	 1	 1	 -0.003150756	 0.000330931	 0.018191510	 0.018191510	 0.005437334	 0.005437334	 0.017359909	 0.017359909	 0.000029621	 11.172107208
12	 1050	 1128	 4974	 2	 3	 1	 1	 -0.003147392	 0.000273336	 0.016532872	 0.016532872	 0.005442771	 0.005442771	 0.015611281	 0.015611281	 0.000032985	 8.286601668
13	 1306	 1400	 6280	 2	 3	 1	 1	 -0.003150708	 0.000237068	 0.015397010	 0.015397010	 0.005447169	 0.005447169	 0.014401259	 0.014401259	 0.000029669	 7.990437785
14	 1546	 1656	 7826	 2	 3	 1	 1	 -0.003154084	 0.000213968	 0.014627653	 0.014627653	 0.005448821	 0.005448821	 0.013574925	 0.013574925	 0.000026294	 8.137661101
15	 1854	 1964	 9680	 2	 3	 1	 1	 -0.003158161	 0.000181020	 0.013454385	 0.013454385	 0.005451600	 0.005451600	 0.012300429	 0.012300429	 0.000022216	 8.148223517
16	 2226	 2344	 11906	 2	 3	 1	 1	 -0.003164181	 0.000150946	 0.012286026	 0.012286026	 0.005454412	 0.005454412	 0.011008897	 0.011008897	 0.000016197	 9.319684646
17	 2674	 2800	 14580	 2	 3	 1	 1	 -0.003169158	 0.000123863	 0.011129355	 0.011129355	 0.005457463	 0.005457463	 0.009699415	 0.009699415	 0.000011219	 11.040154391
18	 4011	 2800	 18591	 3	 3	 1	 2	 -0.003170085	 0.000124295	 0.011148787	 0.011148787	 0.005493886	 0.005493886	 0.009701168	 0.009701168	 0.000010292	 12.076535532
19	 5348	 2800	 23939	 4	 6	 3	 3	 -0.003171013	 0.000102027	 0.010100832	 0.010100832	 0.002807180	 0.002807180	 0.009702914	 0.009702914	 0.000009365	 10.894687915
20	 6516	 3400	 30455	 4	 10	 3	 3	 -0.003170988	 0.000086508	 0.009300978	 0.009300978	 0.002808734	 0.002808734	 0.008866747	 0.008866747	 0.000009389	 9.213561177
21	 8116	 4224	 38571	 4	 10	 3	 3	 -0.003170726	 0.000071725	 0.008469086	 0.008469086	 0.002809987	 0.002809987	 0.007989329	 0.007989329	 0.000009651	 7.431869902
22	 10012	 5192	 48583	 4	 10	 3	 3	 -0.003171915	 0.000063278	 0.007954763	 0.007954763	 0.002811167	 0.002811167	 0.007441478	 0.007441478	 0.000008463	 7.477361984
23	 11924	 6180	 60507	 4	 10	 3	 3	 -0.003172775	 0.000056622	 0.007524742	 0.007524742	 0.002811948	 0.002811948	 0.006979591	 0.006979591	 0.000007602	 7.447950304
24	 14092	 7272	 74599	 4	 10	 3	 3	 -0.003173884	 0.000049105	 0.007007494	 0.007007494	 0.002812781	 0.002812781	 0.006418196	 0.006418196	 0.000006494	 7.561975236
25	 16532	 8496	 91131	 4	 10	 3	 3	 -0.003174681	 0.000041758	 0.006462057	 0.006462057	 0.002813795	 0.002813795	 0.005817280	 0.005817280	 0.000005696	 7.330971641
26	 19436	 9972	 110567	 4	 10	 3	 3	 -0.003175531	 0.000035529	 0.005960625	 0.005960625	 0.002814354	 0.002814354	 0.005254375	 0.005254375	 0.000004846	 7.331073718
27	 34013	 9972	 144580	 7	 10	 1	 4	 -0.003176101	 0.000034865	 0.005904649	 0.005904649	 0.002692524	 0.002692524	 0.005255016	 0.005255016	 0.000004276	 8.152738715
28	 38872	 9972	 183452	 8	 22	 2	 5	 -0.003176651	 0.000031820	 0.005640929	 0.005640929	 0.002048967	 0.002048967	 0.005255645	 0.005255645	 0.000003726	 8.539866182
29	 45816	 11732	 229268	 8	 30	 2	 5	 -0.003177445	 0.000026951	 0.005191436	 0.005191436	 0.002049419	 0.002049419	 0.004769790	 0.004769790	 0.000002932	 9.192292025
30	 55000	 14052	 284268	 8	 30	 2	 5	 -0.003177801	 0.000023024	 0.004798316	 0.004798316	 0.002049688	 0.002049688	 0.004338503	 0.004338503	 0.000002576	 8.937484636
31	 68750	 14052	 353018	 10	 30	 2	 6	 -0.003178027	 0.000022375	 0.004730270	 0.004730270	 0.001884260	 0.001884260	 0.004338781	 0.004338781	 0.000002351	 9.518365193
32	 83570	 17056	 436588	 10	 43	 2	 6	 -0.003177982	 0.000019473	 0.004412768	 0.004412768	 0.001884497	 0.001884497	 0.003990137	 0.003990137	 0.000002395	 8.129686557
33	 100284	 17056	 536872	 12	 43	 2	 7	 -0.003178090	 0.000019457	 0.004410969	 0.004410969	 0.001879423	 0.001879423	 0.003990540	 0.003990540	 0.000002287	 8.507343679
34	 116998	 17056	 653870	 14	 58	 5	 8	 -0.003178198	 0.000017933	 0.004234751	 0.004234751	 0.001416152	 0.001416152	 0.003990943	 0.003990943	 0.000002179	 8.230589789
35	 142366	 20724	 796236	 14	 75	 5	 8	 -0.003178351	 0.000015756	 0.003969346	 0.003969346	 0.001416468	 0.001416468	 0.003708009	 0.003708009	 0.000002026	 7.775500180
36	 167790	 24416	 964026	 14	 75	 5	 8	 -0.003178573	 0.000014246	 0.003774420	 0.003774420	 0.001416615	 0.001416615	 0.003498492	 0.003498492	 0.000001804	 7.895218596
37	 195594	 28392	 1159620	 14	 75	 5	 8	 -0.003178802	 0.000012527	 0.003539329	 0.003539329	 0.001416815	 0.001416815	 0.003243376	 0.003243376	 0.000001575	 7.952315759
38	 225526	 32692	 1385146	 14	 75	 5	 8	 -0.003179011	 0.000010891	 0.003300132	 0.003300132	 0.001417125	 0.001417125	 0.002980373	 0.002980373	 0.000001366	 7.969995567
39	 260190	 37668	 1645336	 14	 75	 5	 8	 -0.003179246	 0.000009389	 0.003064157	 0.003064157	 0.001417370	 0.001417370	 0.002716638	 0.002716638	 0.000001132	 8.297776592
40	 353115	 37668	 1998451	 19	 75	 3	 9	 -0.003179323	 0.000009263	 0.003043559	 0.003043559	 0.001371833	 0.001371833	 0.002716860	 0.002716860	 0.000001055	 8.783473007
41	 408870	 37668	 2407321	 22	 107	 6	 10	 -0.003179396	 0.000008589	 0.002930625	 0.002930625	 0.001098198	 0.001098198	 0.002717080	 0.002717080	 0.000000981	 8.751649594
42	 473814	 43608	 2881135	 22	 143	 6	 10	 -0.003179538	 0.000007390	 0.002718365	 0.002718365	 0.001098266	 0.001098266	 0.002486629	 0.002486629	 0.000000839	 8.803026230
43	 552442	 50808	 3433577	 22	 143	 6	 10	 -0.003179732	 0.000006402	 0.002530124	 0.002530124	 0.001098305	 0.001098305	 0.002279309	 0.002279309	 0.000000646	 9.912764856


==> data/parametric/newex1/thetaX0.25_thetaP0.9_extrarv=2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 98	 128	 98	 2	 5	 2	 1	 -0.002754929	 0.003434508	 0.058604680	 0.058604680	 0.007259798	 0.007259798	 0.058153278	 0.058153278	 0.000425448	 8.072686110
1	 110	 140	 208	 2	 5	 2	 1	 -0.002833351	 0.002793525	 0.052853809	 0.052853809	 0.007353032	 0.007353032	 0.052339833	 0.052339833	 0.000347026	 8.049903536
2	 126	 156	 334	 2	 5	 2	 1	 -0.002928042	 0.002180394	 0.046694689	 0.046694689	 0.007386956	 0.007386956	 0.046106690	 0.046106690	 0.000252336	 8.640845144
3	 146	 176	 480	 2	 5	 2	 1	 -0.002927429	 0.001771037	 0.042083693	 0.042083693	 0.007444334	 0.007444334	 0.041420032	 0.041420032	 0.000252948	 7.001577336
4	 170	 204	 650	 2	 5	 2	 1	 -0.003006056	 0.001381799	 0.037172551	 0.037172551	 0.007512575	 0.007512575	 0.036405491	 0.036405491	 0.000174322	 7.926712872
5	 218	 256	 868	 2	 5	 2	 1	 -0.003035007	 0.001124925	 0.033539907	 0.033539907	 0.007557044	 0.007557044	 0.032677461	 0.032677461	 0.000145370	 7.738341671
6	 286	 332	 1154	 2	 5	 2	 1	 -0.003071049	 0.000917554	 0.030291148	 0.030291148	 0.007588573	 0.007588573	 0.029325198	 0.029325198	 0.000109328	 8.392631224
7	 346	 400	 1500	 2	 5	 2	 1	 -0.003082939	 0.000813213	 0.028516891	 0.028516891	 0.007599894	 0.007599894	 0.027485536	 0.027485536	 0.000097438	 8.345967819
8	 434	 492	 1934	 2	 5	 2	 1	 -0.003099110	 0.000661727	 0.025724055	 0.025724055	 0.007615576	 0.007615576	 0.024570918	 0.024570918	 0.000081267	 8.142624392
9	 530	 588	 2464	 2	 5	 2	 1	 -0.003111134	 0.000543917	 0.023322031	 0.023322031	 0.007630374	 0.007630374	 0.022038478	 0.022038478	 0.000069243	 7.855142427
10	 646	 704	 3110	 2	 5	 2	 1	 -0.003147162	 0.000437028	 0.020905211	 0.020905211	 0.007649567	 0.007649567	 0.019455383	 0.019455383	 0.000033216	 13.157271722
11	 814	 888	 3924	 2	 5	 2	 1	 -0.003150756	 0.000360056	 0.018975149	 0.018975149	 0.007660929	 0.007660929	 0.017359909	 0.017359909	 0.000029621	 12.155363890
12	 1050	 1128	 4974	 2	 5	 2	 1	 -0.003147392	 0.000302520	 0.017393088	 0.017393088	 0.007668599	 0.007668599	 0.015611281	 0.015611281	 0.000032985	 9.171349643
13	 2100	 1128	 7074	 4	 5	 2	 3	 -0.003149239	 0.000258242	 0.016069900	 0.016069900	 0.003790288	 0.003790288	 0.015616511	 0.015616511	 0.000031138	 8.293341193
14	 2612	 1400	 9686	 4	 14	 2	 3	 -0.003152554	 0.000221943	 0.014897741	 0.014897741	 0.003797173	 0.003797173	 0.014405699	 0.014405699	 0.000027823	 7.976927390
15	 3092	 1656	 12778	 4	 14	 2	 3	 -0.003155932	 0.000198852	 0.014101503	 0.014101503	 0.003801433	 0.003801433	 0.013579451	 0.013579451	 0.000024446	 8.134409625
16	 3708	 1964	 16486	 4	 14	 2	 3	 -0.003160011	 0.000165902	 0.012880305	 0.012880305	 0.003806674	 0.003806674	 0.012304938	 0.012304938	 0.000020366	 8.146058812
17	 4452	 2344	 20938	 4	 14	 2	 3	 -0.003166033	 0.000135808	 0.011653681	 0.011653681	 0.003811018	 0.003811018	 0.011012921	 0.011012921	 0.000014344	 9.467785573
18	 5348	 2800	 26286	 4	 14	 2	 3	 -0.003171013	 0.000108691	 0.010425506	 0.010425506	 0.003813744	 0.003813744	 0.009702914	 0.009702914	 0.000009365	 11.606328067
19	 6516	 3400	 32802	 4	 14	 2	 3	 -0.003170988	 0.000093180	 0.009652992	 0.009652992	 0.003815894	 0.003815894	 0.008866747	 0.008866747	 0.000009389	 9.924169040
20	 8116	 4224	 40918	 4	 14	 2	 3	 -0.003170726	 0.000078404	 0.008854599	 0.008854599	 0.003817661	 0.003817661	 0.007989329	 0.007989329	 0.000009651	 8.123867263
21	 12174	 4224	 53092	 6	 14	 4	 5	 -0.003171825	 0.000071996	 0.008485060	 0.008485060	 0.002851310	 0.002851310	 0.007991637	 0.007991637	 0.000008552	 8.418460355
22	 15018	 5192	 68110	 6	 27	 4	 5	 -0.003173014	 0.000063543	 0.007971383	 0.007971383	 0.002852272	 0.002852272	 0.007443621	 0.007443621	 0.000007363	 8.629909093
23	 17886	 6180	 85996	 6	 27	 4	 5	 -0.003173875	 0.000056881	 0.007541933	 0.007541933	 0.002852640	 0.002852640	 0.006981633	 0.006981633	 0.000006502	 8.747596341
24	 21138	 7272	 107134	 6	 27	 4	 5	 -0.003174984	 0.000049357	 0.007025472	 0.007025472	 0.002853234	 0.002853234	 0.006419994	 0.006419994	 0.000005393	 9.151607419
25	 24798	 8496	 131932	 6	 27	 4	 5	 -0.003175782	 0.000042004	 0.006481012	 0.006481012	 0.002854240	 0.002854240	 0.005818662	 0.005818662	 0.000004595	 9.140290582
26	 29154	 9972	 161086	 6	 27	 4	 5	 -0.003176632	 0.000035774	 0.005981130	 0.005981130	 0.002855193	 0.002855193	 0.005255643	 0.005255643	 0.000003746	 9.550523635
27	 48590	 9972	 209676	 10	 27	 3	 7	 -0.003176970	 0.000033244	 0.005765782	 0.005765782	 0.002369270	 0.002369270	 0.005256500	 0.005256500	 0.000003408	 9.755790708
28	 57270	 11732	 266946	 10	 59	 3	 7	 -0.003177764	 0.000028374	 0.005326749	 0.005326749	 0.002369849	 0.002369849	 0.004770542	 0.004770542	 0.000002614	 10.856659510
29	 74451	 11732	 341397	 13	 59	 6	 9	 -0.003177948	 0.000025959	 0.005094971	 0.005094971	 0.001786788	 0.001786788	 0.004771385	 0.004771385	 0.000002429	 10.687013746
30	 89401	 14056	 430798	 13	 92	 6	 9	 -0.003178304	 0.000022025	 0.004693076	 0.004693076	 0.001787122	 0.001787122	 0.004339488	 0.004339488	 0.000002074	 10.621704619
31	 108693	 17064	 539491	 13	 92	 6	 9	 -0.003178256	 0.000019118	 0.004372449	 0.004372449	 0.001787467	 0.001787467	 0.003990398	 0.003990398	 0.000002121	 9.011761398
32	 158859	 17064	 698350	 19	 92	 6	 11	 -0.003178363	 0.000018356	 0.004284370	 0.004284370	 0.001558312	 0.001558312	 0.003990926	 0.003990926	 0.000002015	 9.111035141
33	 193211	 20724	 891561	 19	 158	 6	 11	 -0.003178519	 0.000016183	 0.004022768	 0.004022768	 0.001558647	 0.001558647	 0.003708541	 0.003708541	 0.000001859	 8.706383222
34	 254225	 20724	 1145786	 25	 158	 5	 13	 -0.003178590	 0.000015828	 0.003978426	 0.003978426	 0.001439168	 0.001439168	 0.003708999	 0.003708999	 0.000001787	 8.857052742
35	 299575	 24412	 1445361	 25	 240	 5	 13	 -0.003178813	 0.000014323	 0.003784620	 0.003784620	 0.001439430	 0.001439430	 0.003500199	 0.003500199	 0.000001564	 9.155277027
36	 349275	 28392	 1794636	 25	 240	 5	 13	 -0.003179043	 0.000012598	 0.003549426	 0.003549426	 0.001439670	 0.001439670	 0.003244345	 0.003244345	 0.000001335	 9.438429436
37	 402675	 32688	 2197311	 25	 240	 5	 13	 -0.003179250	 0.000010963	 0.003311073	 0.003311073	 0.001440275	 0.001440275	 0.002981412	 0.002981412	 0.000001127	 9.728125660
38	 483210	 32688	 2680521	 30	 240	 9	 15	 -0.003179337	 0.000010388	 0.003223072	 0.003223072	 0.001223404	 0.001223404	 0.002981858	 0.002981858	 0.000001040	 9.989826260
39	 557550	 37668	 3238071	 30	 323	 9	 15	 -0.003179571	 0.000008885	 0.002980824	 0.002980824	 0.001223799	 0.001223799	 0.002718019	 0.002718019	 0.000000806	 11.018101242
40	 645870	 43592	 3883941	 30	 323	 9	 15	 -0.003179718	 0.000007686	 0.002772445	 0.002772445	 0.001223984	 0.001223984	 0.002487633	 0.002487633	 0.000000659	 11.657888730
41	 839631	 43592	 4723572	 39	 323	 8	 17	 -0.003179783	 0.000007428	 0.002725476	 0.002725476	 0.001112716	 0.001112716	 0.002487988	 0.002487988	 0.000000595	 12.494831436
42	 979017	 50792	 5702589	 39	 457	 8	 17	 -0.003179973	 0.000006441	 0.002537828	 0.002537828	 0.001112801	 0.001112801	 0.002280843	 0.002280843	 0.000000404	 15.939861095


==> data/parametric/newex1/thetaX0.5_thetaP0.9_extrarv=1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 98	 128	 98	 2	 3	 1	 1	 -0.002754929	 0.003408356	 0.058381129	 0.058381129	 0.005152905	 0.005152905	 0.058153278	 0.058153278	 0.000425448	 8.011216236
1	 126	 156	 224	 2	 3	 1	 1	 -0.002921764	 0.002212216	 0.047034201	 0.047034201	 0.005246225	 0.005246225	 0.046740702	 0.046740702	 0.000258613	 8.554151898
2	 166	 196	 390	 2	 3	 1	 1	 -0.002989707	 0.001492281	 0.038630055	 0.038630055	 0.005316124	 0.005316124	 0.038262514	 0.038262514	 0.000190671	 7.826490867
3	 250	 288	 640	 2	 3	 1	 1	 -0.003059794	 0.001019511	 0.031929783	 0.031929783	 0.005372987	 0.005372987	 0.031474467	 0.031474467	 0.000120583	 8.454844475
4	 338	 388	 978	 2	 3	 1	 1	 -0.003074749	 0.000837555	 0.028940537	 0.028940537	 0.005394668	 0.005394668	 0.028433294	 0.028433294	 0.000105628	 7.929254388
5	 514	 572	 1492	 2	 3	 1	 1	 -0.003109865	 0.000549133	 0.023433591	 0.023433591	 0.005413233	 0.005413233	 0.022799783	 0.022799783	 0.000070513	 7.787716851
6	 766	 832	 2258	 2	 3	 1	 1	 -0.003153161	 0.000350002	 0.018708331	 0.018708331	 0.005435353	 0.005435353	 0.017901357	 0.017901357	 0.000027216	 12.859944087
7	 1198	 1288	 3456	 2	 3	 1	 1	 -0.003148943	 0.000263856	 0.016243652	 0.016243652	 0.005445082	 0.005445082	 0.015303834	 0.015303834	 0.000031435	 8.393834632
8	 1714	 1816	 5170	 2	 3	 1	 1	 -0.003154946	 0.000200561	 0.014161971	 0.014161971	 0.005450554	 0.005450554	 0.013071071	 0.013071071	 0.000025431	 7.886486713
9	 2426	 2548	 7596	 2	 3	 1	 1	 -0.003165302	 0.000139814	 0.011824301	 0.011824301	 0.005455510	 0.005455510	 0.010490544	 0.010490544	 0.000015076	 9.274163448
10	 3518	 3664	 11114	 2	 3	 1	 1	 -0.003169046	 0.000104864	 0.010240327	 0.010240327	 0.005459579	 0.005459579	 0.008663561	 0.008663561	 0.000011332	 9.254085429
11	 5277	 3664	 16391	 3	 3	 1	 2	 -0.003169973	 0.000105288	 0.010260975	 0.010260975	 0.005495881	 0.005495881	 0.008665038	 0.008665038	 0.000010405	 10.119216153
12	 7036	 3664	 23427	 4	 6	 3	 3	 -0.003170900	 0.000082999	 0.009110401	 0.009110401	 0.002809069	 0.002809069	 0.008666518	 0.008666518	 0.000009477	 8.757665288
13	 10428	 5424	 33855	 4	 10	 3	 3	 -0.003171901	 0.000064388	 0.008024237	 0.008024237	 0.002811132	 0.002811132	 0.007515711	 0.007515711	 0.000008476	 7.596447330
14	 14884	 7664	 48739	 4	 10	 3	 3	 -0.003173838	 0.000047498	 0.006891904	 0.006891904	 0.002813397	 0.002813397	 0.006291513	 0.006291513	 0.000006540	 7.263273139
15	 20212	 10364	 68951	 4	 10	 3	 3	 -0.003175438	 0.000035030	 0.005918617	 0.005918617	 0.002814499	 0.002814499	 0.005206594	 0.005206594	 0.000004940	 7.091370726
16	 28308	 14468	 97259	 4	 10	 3	 3	 -0.003176748	 0.000026977	 0.005193949	 0.005193949	 0.002815115	 0.002815115	 0.004364887	 0.004364887	 0.000003629	 7.433492594
17	 49539	 14468	 146798	 7	 10	 1	 4	 -0.003177318	 0.000026311	 0.005129434	 0.005129434	 0.002693301	 0.002693301	 0.004365458	 0.004365458	 0.000003059	 8.600543498
18	 56616	 14468	 203414	 8	 22	 2	 5	 -0.003177868	 0.000023263	 0.004823215	 0.004823215	 0.002049689	 0.002049689	 0.004366026	 0.004366026	 0.000002509	 9.272490843
19	 81752	 20872	 285166	 8	 30	 2	 5	 -0.003177786	 0.000018604	 0.004313185	 0.004313185	 0.002049917	 0.002049917	 0.003794918	 0.003794918	 0.000002591	 7.179357485
20	 115848	 29412	 401014	 8	 30	 2	 5	 -0.003178344	 0.000014534	 0.003812398	 0.003812398	 0.002050000	 0.002050000	 0.003214324	 0.003214324	 0.000002033	 7.148450314
21	 154408	 39112	 555422	 8	 30	 2	 5	 -0.003178779	 0.000011452	 0.003384150	 0.003384150	 0.002050131	 0.002050131	 0.002692477	 0.002692477	 0.000001598	 7.164733348
22	 193010	 39112	 748432	 10	 30	 2	 6	 -0.003179004	 0.000010806	 0.003287249	 0.003287249	 0.001885579	 0.001885579	 0.002692693	 0.002692693	 0.000001373	 7.870003194
23	 231612	 39112	 980044	 12	 43	 2	 7	 -0.003179113	 0.000010788	 0.003284514	 0.003284514	 0.001880505	 0.001880505	 0.002692904	 0.002692904	 0.000001265	 8.529488165
24	 270214	 39112	 1250258	 14	 58	 5	 8	 -0.003179221	 0.000009262	 0.003043322	 0.003043322	 0.001417374	 0.001417374	 0.002693114	 0.002693114	 0.000001157	 8.008390542
25	 366730	 53008	 1616988	 14	 75	 5	 8	 -0.003179507	 0.000007198	 0.002682896	 0.002682896	 0.001417591	 0.001417591	 0.002277799	 0.002277799	 0.000000870	 8.274354652
26	 497705	 53008	 2114693	 19	 75	 3	 9	 -0.003179584	 0.000007072	 0.002659291	 0.002659291	 0.001372054	 0.001372054	 0.002278003	 0.002278003	 0.000000793	 8.917580859
27	 710467	 75568	 2825160	 19	 107	 3	 9	 -0.003179613	 0.000005715	 0.002390659	 0.002390659	 0.001372226	 0.001372226	 0.001957612	 0.001957612	 0.000000765	 7.473006793


==> data/parametric/newex1/thetaX0.5_thetaP0.9_extrarv=2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 98	 128	 98	 2	 5	 2	 1	 -0.002754929	 0.003434508	 0.058604680	 0.058604680	 0.007259798	 0.007259798	 0.058153278	 0.058153278	 0.000425448	 8.072686110
1	 126	 156	 224	 2	 5	 2	 1	 -0.002921764	 0.002239323	 0.047321484	 0.047321484	 0.007391188	 0.007391188	 0.046740702	 0.046740702	 0.000258613	 8.658967841
2	 166	 196	 390	 2	 5	 2	 1	 -0.002989707	 0.001520115	 0.038988657	 0.038988657	 0.007489687	 0.007489687	 0.038262514	 0.038262514	 0.000190671	 7.972471685
3	 250	 288	 640	 2	 5	 2	 1	 -0.003059794	 0.001047950	 0.032372052	 0.032372052	 0.007570184	 0.007570184	 0.031474467	 0.031474467	 0.000120583	 8.690687682
4	 338	 388	 978	 2	 5	 2	 1	 -0.003074749	 0.000866224	 0.029431687	 0.029431687	 0.007600788	 0.007600788	 0.028433294	 0.028433294	 0.000105628	 8.200673147
5	 514	 572	 1492	 2	 5	 2	 1	 -0.003109865	 0.000577999	 0.024041613	 0.024041613	 0.007626865	 0.007626865	 0.022799783	 0.022799783	 0.000070513	 8.197089481
6	 766	 832	 2258	 2	 5	 2	 1	 -0.003153161	 0.000379106	 0.019470646	 0.019470646	 0.007658165	 0.007658165	 0.017901357	 0.017901357	 0.000027216	 13.929314246
7	 1198	 1288	 3456	 2	 5	 2	 1	 -0.003148943	 0.000293066	 0.017119164	 0.017119164	 0.007671925	 0.007671925	 0.015303834	 0.015303834	 0.000031435	 9.323052285
8	 1714	 1816	 5170	 2	 5	 2	 1	 -0.003154946	 0.000229829	 0.015160103	 0.015160103	 0.007679571	 0.007679571	 0.013071071	 0.013071071	 0.000025431	 9.037336148
9	 2426	 2548	 7596	 2	 5	 2	 1	 -0.003165302	 0.000169136	 0.013005216	 0.013005216	 0.007686620	 0.007686620	 0.010490544	 0.010490544	 0.000015076	 11.219123051
10	 4852	 2548	 12448	 4	 5	 2	 3	 -0.003167155	 0.000124672	 0.011165645	 0.011165645	 0.003812505	 0.003812505	 0.010494591	 0.010494591	 0.000013223	 9.428519270
11	 7036	 3664	 19484	 4	 14	 2	 3	 -0.003170900	 0.000089673	 0.009469600	 0.009469600	 0.003816384	 0.003816384	 0.008666518	 0.008666518	 0.000009477	 9.461862206
12	 10428	 5424	 29912	 4	 14	 2	 3	 -0.003171901	 0.000071073	 0.008430489	 0.008430489	 0.003819323	 0.003819323	 0.007515711	 0.007515711	 0.000008476	 8.385106577
13	 14884	 7664	 44796	 4	 14	 2	 3	 -0.003173838	 0.000054195	 0.007361735	 0.007361735	 0.003822565	 0.003822565	 0.006291513	 0.006291513	 0.000006540	 8.287323971
14	 20212	 10364	 65008	 4	 14	 2	 3	 -0.003175438	 0.000041733	 0.006460072	 0.006460072	 0.003824123	 0.003824123	 0.005206594	 0.005206594	 0.000004940	 8.448206792
15	 30318	 10364	 95326	 6	 14	 4	 5	 -0.003176538	 0.000035273	 0.005939130	 0.005939130	 0.002855275	 0.002855275	 0.005207751	 0.005207751	 0.000003839	 9.187724513
16	 42462	 14468	 137788	 6	 27	 4	 5	 -0.003177849	 0.000027220	 0.005217280	 0.005217280	 0.002856196	 0.002856196	 0.004366023	 0.004366023	 0.000002529	 10.765029203
17	 70770	 14468	 208558	 10	 27	 3	 7	 -0.003178187	 0.000024686	 0.004968547	 0.004968547	 0.002370320	 0.002370320	 0.004366697	 0.004366697	 0.000002190	 11.270289594
18	 102190	 20872	 310748	 10	 59	 3	 7	 -0.003178105	 0.000020027	 0.004475205	 0.004475205	 0.002371004	 0.002371004	 0.003795497	 0.003795497	 0.000002273	 8.812319664
19	 144830	 29416	 455578	 10	 59	 3	 7	 -0.003178663	 0.000015960	 0.003994940	 0.003994940	 0.002371635	 0.002371635	 0.003214792	 0.003214792	 0.000001715	 9.308177414
20	 188279	 29416	 643857	 13	 59	 6	 9	 -0.003178847	 0.000013537	 0.003679240	 0.003679240	 0.001788373	 0.001788373	 0.003215359	 0.003215359	 0.000001530	 8.848497146
21	 251017	 39130	 894874	 13	 92	 6	 9	 -0.003179283	 0.000010450	 0.003232709	 0.003232709	 0.001788789	 0.001788789	 0.002692702	 0.002692702	 0.000001095	 9.547809764
22	 366871	 39130	 1261745	 19	 92	 6	 11	 -0.003179390	 0.000009685	 0.003112054	 0.003112054	 0.001559696	 0.001559696	 0.002692996	 0.002692996	 0.000000988	 9.805625736
23	 498047	 53044	 1759792	 19	 158	 6	 11	 -0.003179675	 0.000007620	 0.002760504	 0.002760504	 0.001559916	 0.001559916	 0.002277508	 0.002277508	 0.000000702	 10.856135198
24	 655325	 53044	 2415117	 25	 158	 5	 13	 -0.003179747	 0.000007265	 0.002695291	 0.002695291	 0.001440977	 0.001440977	 0.002277757	 0.002277757	 0.000000630	 11.526564719
25	 786390	 53044	 3201507	 30	 240	 9	 15	 -0.003179834	 0.000006688	 0.002586186	 0.002586186	 0.001224167	 0.001224167	 0.002278107	 0.002278107	 0.000000543	 12.313079278


==> data/parametric/newex2/compar_adaptivity/thetaX0.0_thetaP1.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 3	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.004206332	 1.970009348
1	 165	 96	 231	 5	 3	 9	 2	 0.013707177	 0.008222426	 0.108941101	 0.075475887	 0.002401619	 0.000224182	 0.108914625	 0.075475554	 0.004190523	 1.962147993
2	 462	 96	 693	 14	 9	 28	 3	 0.013707263	 0.008233172	 0.109063075	 0.075490008	 0.001832901	 0.000181135	 0.109047672	 0.075489791	 0.004190437	 1.964752606
3	 1386	 96	 2079	 42	 28	 90	 4	 0.013707385	 0.008234037	 0.109068245	 0.075494357	 0.000594763	 0.000077203	 0.109066624	 0.075494317	 0.004190315	 1.965016411
4	 4356	 96	 6435	 132	 90	 297	 5	 0.013707393	 0.008235500	 0.109084909	 0.075496238	 0.000732184	 0.000054738	 0.109082452	 0.075496218	 0.004190307	 1.965369266
5	 14157	 96	 20592	 429	 297	 1001	 6	 0.013707403	 0.008235698	 0.109087066	 0.075496556	 0.000325650	 0.000037092	 0.109086580	 0.075496547	 0.004190297	 1.965420807


==> data/parametric/newex2/compar_adaptivity/thetaX0.2_thetaP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 1	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.004206332	 1.970009348
1	 70	 100	 136	 2	 3	 2	 1	 0.014458128	 0.007258369	 0.105432677	 0.068843637	 0.017929300	 0.005274063	 0.103897015	 0.068641318	 0.003439572	 2.110253581
2	 76	 106	 212	 2	 3	 2	 1	 0.015411145	 0.006242949	 0.102422138	 0.060953119	 0.018632305	 0.007163029	 0.100713116	 0.060530767	 0.002486555	 2.510682452
3	 82	 112	 294	 2	 3	 2	 1	 0.015921315	 0.005203093	 0.099609689	 0.052234812	 0.019014203	 0.007193310	 0.097778066	 0.051737142	 0.001976385	 2.632630995
4	 98	 128	 392	 2	 3	 2	 1	 0.016509709	 0.004313850	 0.094929926	 0.045442470	 0.019564304	 0.007457103	 0.092892028	 0.044826439	 0.001387991	 3.107981421
5	 106	 138	 498	 2	 3	 2	 1	 0.016668050	 0.003938923	 0.091908679	 0.042856923	 0.019883582	 0.008840905	 0.089732093	 0.041935119	 0.001229650	 3.203289056
6	 122	 155	 620	 2	 3	 2	 1	 0.016839472	 0.003474888	 0.086874122	 0.039999116	 0.020250964	 0.009310198	 0.084480835	 0.038900508	 0.001058228	 3.283684478
7	 140	 174	 760	 2	 3	 2	 1	 0.017092882	 0.003019442	 0.082642496	 0.036536188	 0.020789048	 0.009335449	 0.079984983	 0.035323398	 0.000804818	 3.751708167
8	 168	 205	 928	 2	 3	 2	 1	 0.017265643	 0.002602603	 0.080090234	 0.032495885	 0.021509769	 0.009585924	 0.077147750	 0.031049840	 0.000632057	 4.117673826
9	 202	 242	 1130	 2	 3	 2	 1	 0.017288424	 0.002250655	 0.077061854	 0.029205828	 0.022492334	 0.009857149	 0.073706338	 0.027492126	 0.000609276	 3.693983179
10	 248	 290	 1378	 2	 3	 2	 1	 0.017420637	 0.001940970	 0.072157578	 0.026899052	 0.023695409	 0.010100549	 0.068156024	 0.024930662	 0.000477063	 4.068580690
11	 312	 355	 1690	 2	 3	 2	 1	 0.017490585	 0.001642462	 0.066884085	 0.024556850	 0.024105236	 0.010176198	 0.062389249	 0.022349136	 0.000407115	 4.034390969
12	 354	 404	 2044	 2	 3	 2	 1	 0.017510119	 0.001450074	 0.061576074	 0.023549313	 0.024310476	 0.010281728	 0.056573966	 0.021186226	 0.000387581	 3.741346168
13	 708	 404	 2752	 4	 3	 2	 2	 0.017570629	 0.001260268	 0.057681686	 0.021848663	 0.009875452	 0.005031495	 0.056830031	 0.021261423	 0.000327071	 3.853190406
14	 800	 458	 3552	 4	 8	 2	 2	 0.017632843	 0.001122737	 0.053866778	 0.020842853	 0.009976751	 0.005043037	 0.052934811	 0.020223558	 0.000264857	 4.239028527
15	 928	 526	 4480	 4	 8	 2	 2	 0.017685498	 0.000967305	 0.050012554	 0.019341240	 0.010082154	 0.005060280	 0.048985771	 0.018667543	 0.000212202	 4.558420528
16	 1100	 615	 5580	 4	 8	 2	 2	 0.017711742	 0.000821077	 0.046251381	 0.017752477	 0.010225128	 0.005130593	 0.045106951	 0.016994924	 0.000185958	 4.415391261
17	 1304	 723	 6884	 4	 8	 2	 2	 0.017740004	 0.000697923	 0.043461362	 0.016058481	 0.010338134	 0.005159567	 0.042213895	 0.015207027	 0.000157696	 4.425744746
18	 1572	 863	 8456	 4	 8	 2	 2	 0.017758864	 0.000603214	 0.040895389	 0.014750181	 0.010451044	 0.005184367	 0.039537432	 0.013809061	 0.000138836	 4.344798186
19	 1968	 1072	 10424	 4	 8	 2	 2	 0.017772037	 0.000526913	 0.038811728	 0.013576117	 0.010716866	 0.005212402	 0.037302801	 0.012535622	 0.000125663	 4.193059318
20	 2368	 1284	 12792	 4	 8	 2	 2	 0.017790902	 0.000461547	 0.036406980	 0.012677442	 0.010973493	 0.005239647	 0.034713840	 0.011543987	 0.000106798	 4.321672735
21	 2732	 1471	 15524	 4	 8	 2	 2	 0.017799865	 0.000410254	 0.033717915	 0.012167237	 0.011057629	 0.005254899	 0.031853204	 0.010973955	 0.000097835	 4.193314315
22	 3168	 1697	 18692	 4	 8	 2	 2	 0.017811029	 0.000361961	 0.031172286	 0.011611625	 0.011090692	 0.005264665	 0.029132593	 0.010349548	 0.000086671	 4.176242561
23	 3612	 1932	 22304	 4	 8	 2	 2	 0.017825145	 0.000317148	 0.028658647	 0.011066386	 0.011131866	 0.005270676	 0.026408324	 0.009730616	 0.000072555	 4.371158943
24	 4200	 2233	 26504	 4	 8	 2	 2	 0.017834698	 0.000276693	 0.026745618	 0.010345368	 0.011163440	 0.005280552	 0.024304437	 0.008896202	 0.000063002	 4.391804731
25	 6300	 2233	 32804	 6	 8	 4	 3	 0.017843039	 0.000240472	 0.025388307	 0.009471749	 0.007108257	 0.003218393	 0.024372911	 0.008908197	 0.000054661	 4.399329528
26	 7428	 2624	 40232	 6	 15	 4	 3	 0.017851290	 0.000204879	 0.023495514	 0.008719902	 0.007127049	 0.003222628	 0.022388487	 0.008102553	 0.000046410	 4.414503664
27	 8718	 3062	 48950	 6	 15	 4	 3	 0.017855948	 0.000177814	 0.022161687	 0.008023466	 0.007140608	 0.003227482	 0.020979803	 0.007345704	 0.000041752	 4.258778870
28	 10422	 3649	 59372	 6	 15	 4	 3	 0.017860290	 0.000156696	 0.020899533	 0.007497590	 0.007159535	 0.003230885	 0.019634957	 0.006765740	 0.000037410	 4.188562471
29	 12702	 4424	 72074	 6	 15	 4	 3	 0.017865006	 0.000136335	 0.019498120	 0.006992235	 0.007201870	 0.003235740	 0.018119320	 0.006198495	 0.000032694	 4.170060671
30	 21170	 4424	 93244	 10	 15	 5	 4	 0.017868918	 0.000120506	 0.018589679	 0.006482398	 0.004113532	 0.001890633	 0.018128845	 0.006200564	 0.000028782	 4.186835952
31	 25330	 5279	 118574	 10	 31	 5	 4	 0.017871603	 0.000105307	 0.017252253	 0.006103972	 0.004130281	 0.001893341	 0.016750552	 0.005802908	 0.000026097	 4.035197636
32	 29250	 6077	 147824	 10	 31	 5	 4	 0.017875041	 0.000092016	 0.015868560	 0.005798664	 0.004143576	 0.001895040	 0.015318028	 0.005480267	 0.000022659	 4.060991182
33	 33580	 6960	 181404	 10	 31	 5	 4	 0.017877843	 0.000080994	 0.014552242	 0.005565761	 0.004151216	 0.001895906	 0.013947586	 0.005232900	 0.000019857	 4.078811745
34	 38620	 7989	 220024	 10	 31	 5	 4	 0.017881343	 0.000069901	 0.013341124	 0.005239544	 0.004155362	 0.001896457	 0.012677482	 0.004884288	 0.000016357	 4.273416609
35	 44400	 9164	 264424	 10	 31	 5	 4	 0.017883610	 0.000060690	 0.012466442	 0.004868296	 0.004158881	 0.001897400	 0.011752271	 0.004483323	 0.000014090	 4.307185405
36	 50860	 10486	 315284	 10	 31	 5	 4	 0.017885117	 0.000053285	 0.011804652	 0.004513918	 0.004161511	 0.001898341	 0.011046792	 0.004095334	 0.000012583	 4.234711640


==> data/parametric/newex2/compar_adaptivity/thetaX0.2_thetaP0.8_longer.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 1	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.005320332	 1.557518112
1	 70	 100	 136	 2	 3	 2	 1	 0.014458128	 0.007258369	 0.105432677	 0.068843637	 0.017929300	 0.005274063	 0.103897015	 0.068641318	 0.004553572	 1.593994579
2	 76	 106	 212	 2	 3	 2	 1	 0.015411145	 0.006242949	 0.102422138	 0.060953119	 0.018632305	 0.007163029	 0.100713116	 0.060530767	 0.003600555	 1.733885366
3	 82	 112	 294	 2	 3	 2	 1	 0.015921315	 0.005203093	 0.099609689	 0.052234812	 0.019014203	 0.007193310	 0.097778066	 0.051737142	 0.003090385	 1.683639012
4	 98	 128	 392	 2	 3	 2	 1	 0.016509709	 0.004313850	 0.094929926	 0.045442470	 0.019564304	 0.007457103	 0.092892028	 0.044826439	 0.002501991	 1.724166975
5	 106	 138	 498	 2	 3	 2	 1	 0.016668050	 0.003938923	 0.091908679	 0.042856923	 0.019883582	 0.008840905	 0.089732093	 0.041935119	 0.002343650	 1.680679196
6	 122	 155	 620	 2	 3	 2	 1	 0.016839472	 0.003474888	 0.086874122	 0.039999116	 0.020250964	 0.009310198	 0.084480835	 0.038900508	 0.002172228	 1.599688197
7	 140	 174	 760	 2	 3	 2	 1	 0.017092882	 0.003019442	 0.082642496	 0.036536188	 0.020789048	 0.009335449	 0.079984983	 0.035323398	 0.001918818	 1.573594768
8	 168	 205	 928	 2	 3	 2	 1	 0.017265643	 0.002602603	 0.080090234	 0.032495885	 0.021509769	 0.009585924	 0.077147750	 0.031049840	 0.001746057	 1.490560492
9	 202	 242	 1130	 2	 3	 2	 1	 0.017288424	 0.002250655	 0.077061854	 0.029205828	 0.022492334	 0.009857149	 0.073706338	 0.027492126	 0.001723276	 1.306032968
10	 248	 290	 1378	 2	 3	 2	 1	 0.017420637	 0.001940970	 0.072157578	 0.026899052	 0.023695409	 0.010100549	 0.068156024	 0.024930662	 0.001591063	 1.219920324
11	 312	 355	 1690	 2	 3	 2	 1	 0.017490585	 0.001642462	 0.066884085	 0.024556850	 0.024105236	 0.010176198	 0.062389249	 0.022349136	 0.001521115	 1.079775093
12	 354	 404	 2044	 2	 3	 2	 1	 0.017510119	 0.001450074	 0.061576074	 0.023549313	 0.024310476	 0.010281728	 0.056573966	 0.021186226	 0.001501581	 0.965698374
13	 708	 404	 2752	 4	 3	 2	 2	 0.017570629	 0.001260268	 0.057681686	 0.021848663	 0.009875452	 0.005031495	 0.056830031	 0.021261423	 0.001441071	 0.874535337
14	 800	 458	 3552	 4	 8	 2	 2	 0.017632843	 0.001122737	 0.053866778	 0.020842853	 0.009976751	 0.005043037	 0.052934811	 0.020223558	 0.001378857	 0.814252053
15	 928	 526	 4480	 4	 8	 2	 2	 0.017685498	 0.000967305	 0.050012554	 0.019341240	 0.010082154	 0.005060280	 0.048985771	 0.018667543	 0.001326202	 0.729379845
16	 1100	 615	 5580	 4	 8	 2	 2	 0.017711742	 0.000821077	 0.046251381	 0.017752477	 0.010225128	 0.005130593	 0.045106951	 0.016994924	 0.001299958	 0.631617847
17	 1304	 723	 6884	 4	 8	 2	 2	 0.017740004	 0.000697923	 0.043461362	 0.016058481	 0.010338134	 0.005159567	 0.042213895	 0.015207027	 0.001271696	 0.548813000
18	 1572	 863	 8456	 4	 8	 2	 2	 0.017758864	 0.000603214	 0.040895389	 0.014750181	 0.010451044	 0.005184367	 0.039537432	 0.013809061	 0.001252836	 0.481479127
19	 1968	 1072	 10424	 4	 8	 2	 2	 0.017772037	 0.000526913	 0.038811728	 0.013576117	 0.010716866	 0.005212402	 0.037302801	 0.012535622	 0.001239663	 0.425044991
20	 2368	 1284	 12792	 4	 8	 2	 2	 0.017790902	 0.000461547	 0.036406980	 0.012677442	 0.010973493	 0.005239647	 0.034713840	 0.011543987	 0.001220798	 0.378070144
21	 2732	 1471	 15524	 4	 8	 2	 2	 0.017799865	 0.000410254	 0.033717915	 0.012167237	 0.011057629	 0.005254899	 0.031853204	 0.010973955	 0.001211835	 0.338539297
22	 3168	 1697	 18692	 4	 8	 2	 2	 0.017811029	 0.000361961	 0.031172286	 0.011611625	 0.011090692	 0.005264665	 0.029132593	 0.010349548	 0.001200671	 0.301465411
23	 3612	 1932	 22304	 4	 8	 2	 2	 0.017825145	 0.000317148	 0.028658647	 0.011066386	 0.011131866	 0.005270676	 0.026408324	 0.009730616	 0.001186555	 0.267284507
24	 4200	 2233	 26504	 4	 8	 2	 2	 0.017834698	 0.000276693	 0.026745618	 0.010345368	 0.011163440	 0.005280552	 0.024304437	 0.008896202	 0.001177002	 0.235083036
25	 6300	 2233	 32804	 6	 8	 4	 3	 0.017843039	 0.000240472	 0.025388307	 0.009471749	 0.007108257	 0.003218393	 0.024372911	 0.008908197	 0.001168661	 0.205766838
26	 7428	 2624	 40232	 6	 15	 4	 3	 0.017851290	 0.000204879	 0.023495514	 0.008719902	 0.007127049	 0.003222628	 0.022388487	 0.008102553	 0.001160410	 0.176557014
27	 8718	 3062	 48950	 6	 15	 4	 3	 0.017855948	 0.000177814	 0.022161687	 0.008023466	 0.007140608	 0.003227482	 0.020979803	 0.007345704	 0.001155752	 0.153850928
28	 10422	 3649	 59372	 6	 15	 4	 3	 0.017860290	 0.000156696	 0.020899533	 0.007497590	 0.007159535	 0.003230885	 0.019634957	 0.006765740	 0.001151410	 0.136090593
29	 12702	 4424	 72074	 6	 15	 4	 3	 0.017865006	 0.000136335	 0.019498120	 0.006992235	 0.007201870	 0.003235740	 0.018119320	 0.006198495	 0.001146694	 0.118894368
30	 21170	 4424	 93244	 10	 15	 5	 4	 0.017868918	 0.000120506	 0.018589679	 0.006482398	 0.004113532	 0.001890633	 0.018128845	 0.006200564	 0.001142782	 0.105449413
31	 25330	 5279	 118574	 10	 31	 5	 4	 0.017871603	 0.000105307	 0.017252253	 0.006103972	 0.004130281	 0.001893341	 0.016750552	 0.005802908	 0.001140097	 0.092366927
32	 29250	 6077	 147824	 10	 31	 5	 4	 0.017875041	 0.000092016	 0.015868560	 0.005798664	 0.004143576	 0.001895040	 0.015318028	 0.005480267	 0.001136659	 0.080953466
33	 33580	 6960	 181404	 10	 31	 5	 4	 0.017877843	 0.000080994	 0.014552242	 0.005565761	 0.004151216	 0.001895906	 0.013947586	 0.005232900	 0.001133857	 0.071432541
34	 38620	 7989	 220024	 10	 31	 5	 4	 0.017881343	 0.000069901	 0.013341124	 0.005239544	 0.004155362	 0.001896457	 0.012677482	 0.004884288	 0.001130357	 0.061840099
35	 44400	 9164	 264424	 10	 31	 5	 4	 0.017883610	 0.000060690	 0.012466442	 0.004868296	 0.004158881	 0.001897400	 0.011752271	 0.004483323	 0.001128090	 0.053799168
36	 50860	 10486	 315284	 10	 31	 5	 4	 0.017885117	 0.000053285	 0.011804652	 0.004513918	 0.004161511	 0.001898341	 0.011046792	 0.004095334	 0.001126583	 0.047298095
37	 59080	 12147	 374364	 10	 31	 5	 4	 0.017886290	 0.000047195	 0.011203592	 0.004212492	 0.004164030	 0.001898976	 0.010401026	 0.003760183	 0.001125410	 0.041935855
38	 69430	 14248	 443794	 10	 31	 5	 4	 0.017887265	 0.000042028	 0.010626692	 0.003954941	 0.004167319	 0.001899635	 0.009775481	 0.003468854	 0.001124435	 0.037376930
39	 104145	 14248	 547939	 15	 31	 5	 5	 0.017888886	 0.000037954	 0.010202351	 0.003720084	 0.002908363	 0.001342066	 0.009779028	 0.003469565	 0.001122814	 0.033802220
40	 124515	 16992	 672454	 15	 56	 5	 5	 0.017889918	 0.000033243	 0.009565486	 0.003475306	 0.002915633	 0.001342773	 0.009110302	 0.003205419	 0.001121782	 0.029634082
41	 148035	 20157	 820489	 15	 56	 5	 5	 0.017890734	 0.000029129	 0.008911171	 0.003268788	 0.002919810	 0.001343416	 0.008419244	 0.002979968	 0.001120966	 0.025985377
42	 171405	 23313	 991894	 15	 56	 5	 5	 0.017891562	 0.000025659	 0.008251277	 0.003109729	 0.002922768	 0.001343819	 0.007716282	 0.002804383	 0.001120138	 0.022907199
43	 196170	 26647	 1188064	 15	 56	 5	 5	 0.017892360	 0.000022815	 0.007635009	 0.002988148	 0.002924352	 0.001344071	 0.007052767	 0.002668801	 0.001119340	 0.020382137
44	 261560	 26647	 1449624	 20	 56	 8	 6	 0.017892860	 0.000020747	 0.007329047	 0.002830825	 0.001986258	 0.000942844	 0.007054765	 0.002669198	 0.001118840	 0.018543528
45	 298940	 30428	 1748564	 20	 88	 8	 6	 0.017893490	 0.000018369	 0.006792162	 0.002704391	 0.001986944	 0.000942920	 0.006495038	 0.002534686	 0.001118210	 0.016426847
46	 338360	 34404	 2086924	 20	 88	 8	 6	 0.017894292	 0.000016139	 0.006354063	 0.002539900	 0.001987445	 0.000942999	 0.006035244	 0.002358356	 0.001117408	 0.014442959
47	 384260	 39032	 2471184	 20	 88	 8	 6	 0.017894724	 0.000014167	 0.005994276	 0.002363399	 0.001987951	 0.000943135	 0.005655033	 0.002167061	 0.001116976	 0.012683238
48	 438660	 44513	 2909844	 20	 88	 8	 6	 0.017895023	 0.000012609	 0.005705663	 0.002209872	 0.001988396	 0.000943246	 0.005347978	 0.001998454	 0.001116677	 0.011291343
49	 502400	 50933	 3412244	 20	 88	 8	 6	 0.017895262	 0.000011328	 0.005450410	 0.002078453	 0.001988889	 0.000943352	 0.005074573	 0.001852041	 0.001116438	 0.010146933
50	 583320	 59075	 3995564	 20	 88	 8	 6	 0.017895502	 0.000010172	 0.005194430	 0.001958248	 0.001989679	 0.000943466	 0.004798258	 0.001715986	 0.001116198	 0.009113063
51	 816648	 59075	 4812212	 28	 88	 9	 7	 0.017895785	 0.000009197	 0.004986745	 0.001844213	 0.001356599	 0.000675489	 0.004798674	 0.001716052	 0.001115915	 0.008241324


==> data/parametric/newex2/compar_adaptivity/thetaX0.2_thetaP1.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 3	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.004206332	 1.970009348
1	 70	 100	 136	 2	 3	 3	 1	 0.014458128	 0.007258369	 0.105432677	 0.068843637	 0.017929300	 0.005274063	 0.103897015	 0.068641318	 0.003439572	 2.110253581
2	 76	 106	 212	 2	 3	 3	 1	 0.015411145	 0.006242949	 0.102422138	 0.060953119	 0.018632305	 0.007163029	 0.100713116	 0.060530767	 0.002486555	 2.510682452
3	 82	 112	 294	 2	 3	 3	 1	 0.015921315	 0.005203093	 0.099609689	 0.052234812	 0.019014203	 0.007193310	 0.097778066	 0.051737142	 0.001976385	 2.632630995
4	 98	 128	 392	 2	 3	 3	 1	 0.016509709	 0.004313850	 0.094929926	 0.045442470	 0.019564304	 0.007457103	 0.092892028	 0.044826439	 0.001387991	 3.107981421
5	 106	 138	 498	 2	 3	 3	 1	 0.016668050	 0.003938923	 0.091908679	 0.042856923	 0.019883582	 0.008840905	 0.089732093	 0.041935119	 0.001229650	 3.203289056
6	 122	 155	 620	 2	 3	 3	 1	 0.016839472	 0.003474888	 0.086874122	 0.039999116	 0.020250964	 0.009310198	 0.084480835	 0.038900508	 0.001058228	 3.283684478
7	 140	 174	 760	 2	 3	 3	 1	 0.017092882	 0.003019442	 0.082642496	 0.036536188	 0.020789048	 0.009335449	 0.079984983	 0.035323398	 0.000804818	 3.751708167
8	 168	 205	 928	 2	 3	 3	 1	 0.017265643	 0.002602603	 0.080090234	 0.032495885	 0.021509769	 0.009585924	 0.077147750	 0.031049840	 0.000632057	 4.117673826
9	 202	 242	 1130	 2	 3	 3	 1	 0.017288424	 0.002250655	 0.077061854	 0.029205828	 0.022492334	 0.009857149	 0.073706338	 0.027492126	 0.000609276	 3.693983179
10	 248	 290	 1378	 2	 3	 3	 1	 0.017420637	 0.001940970	 0.072157578	 0.026899052	 0.023695409	 0.010100549	 0.068156024	 0.024930662	 0.000477063	 4.068580690
11	 312	 355	 1690	 2	 3	 3	 1	 0.017490585	 0.001642462	 0.066884085	 0.024556850	 0.024105236	 0.010176198	 0.062389249	 0.022349136	 0.000407115	 4.034390969
12	 354	 404	 2044	 2	 3	 3	 1	 0.017510119	 0.001450074	 0.061576074	 0.023549313	 0.024310476	 0.010281728	 0.056573966	 0.021186226	 0.000387581	 3.741346168
13	 885	 404	 2929	 5	 3	 9	 2	 0.017574600	 0.001242919	 0.057520988	 0.021608090	 0.008599605	 0.003809897	 0.056874518	 0.021269561	 0.000323100	 3.846849503
14	 1010	 463	 3939	 5	 9	 9	 2	 0.017639123	 0.001093612	 0.053402245	 0.020478772	 0.008691710	 0.003819016	 0.052690170	 0.020119523	 0.000258577	 4.229354931
15	 1180	 534	 5119	 5	 9	 9	 2	 0.017691799	 0.000929599	 0.049046292	 0.018953512	 0.008800672	 0.003833369	 0.048250254	 0.018561813	 0.000205901	 4.514799401
16	 1395	 625	 6514	 5	 9	 9	 2	 0.017719348	 0.000792132	 0.045750819	 0.017314041	 0.008940640	 0.003904271	 0.044868724	 0.016868097	 0.000178352	 4.441397246
17	 1670	 739	 8184	 5	 9	 9	 2	 0.017741053	 0.000664541	 0.042725721	 0.015553645	 0.009043932	 0.003933527	 0.041757568	 0.015048031	 0.000156647	 4.242274153
18	 2005	 882	 10189	 5	 9	 9	 2	 0.017760518	 0.000572020	 0.040182467	 0.014235563	 0.009142958	 0.003955476	 0.039128468	 0.013674994	 0.000137182	 4.169803856
19	 2565	 1116	 12754	 5	 9	 9	 2	 0.017775307	 0.000497673	 0.038152832	 0.013044207	 0.009422032	 0.003981506	 0.036971123	 0.012421713	 0.000122393	 4.066178121
20	 3045	 1318	 15799	 5	 9	 9	 2	 0.017792470	 0.000431077	 0.035422598	 0.012169560	 0.009652151	 0.004003754	 0.034082201	 0.011492091	 0.000105230	 4.096524838
21	 3535	 1519	 19334	 5	 9	 9	 2	 0.017805127	 0.000375955	 0.032427812	 0.011593585	 0.009705278	 0.004016685	 0.030941405	 0.010875544	 0.000092573	 4.061178031
22	 4135	 1772	 23469	 5	 9	 9	 2	 0.017818712	 0.000327369	 0.029705594	 0.011020439	 0.009734602	 0.004022571	 0.028065279	 0.010260068	 0.000078988	 4.144517153
23	 4745	 2026	 28214	 5	 9	 9	 2	 0.017831847	 0.000281977	 0.027216285	 0.010360596	 0.009764348	 0.004030254	 0.025404403	 0.009544580	 0.000065853	 4.281913229
24	 5530	 2348	 33744	 5	 9	 9	 2	 0.017840336	 0.000244625	 0.025493654	 0.009595531	 0.009792588	 0.004039372	 0.023537876	 0.008703889	 0.000057364	 4.264411232
25	 6470	 2739	 40214	 5	 9	 9	 2	 0.017847294	 0.000212628	 0.023994538	 0.008861507	 0.009817670	 0.004048200	 0.021894091	 0.007882791	 0.000050406	 4.218277883
26	 18116	 2739	 58330	 14	 9	 28	 3	 0.017854369	 0.000180739	 0.022296662	 0.008106119	 0.003959487	 0.001848960	 0.021942279	 0.007892434	 0.000043331	 4.171171902
27	 21238	 3197	 79568	 14	 28	 28	 3	 0.017859978	 0.000156452	 0.021055219	 0.007430566	 0.003966768	 0.001850739	 0.020678177	 0.007196394	 0.000037722	 4.147494624
28	 25550	 3828	 105118	 14	 28	 28	 3	 0.017863704	 0.000135265	 0.019619116	 0.006894539	 0.003977062	 0.001852485	 0.019211785	 0.006641006	 0.000033996	 3.978883128
29	 31234	 4658	 136352	 14	 28	 28	 3	 0.017868367	 0.000116005	 0.018234859	 0.006361739	 0.003994506	 0.001854759	 0.017791964	 0.006085359	 0.000029333	 3.954816970
30	 36890	 5488	 173242	 14	 28	 28	 3	 0.017871439	 0.000101164	 0.016853093	 0.006002700	 0.004004539	 0.001856418	 0.016370412	 0.005708425	 0.000026261	 3.852234679
31	 42532	 6306	 215774	 14	 28	 28	 3	 0.017874864	 0.000088663	 0.015522092	 0.005712070	 0.004010799	 0.001857355	 0.014994961	 0.005401665	 0.000022836	 3.882590453
32	 48650	 7201	 264424	 14	 28	 28	 3	 0.017877538	 0.000078050	 0.014266343	 0.005470922	 0.004014657	 0.001857760	 0.013689817	 0.005145845	 0.000020162	 3.871084787
33	 55790	 8238	 320214	 14	 28	 28	 3	 0.017881250	 0.000067082	 0.013107678	 0.005117759	 0.004017378	 0.001858161	 0.012476855	 0.004768510	 0.000016450	 4.077822203
34	 64232	 9463	 384446	 14	 28	 28	 3	 0.017883247	 0.000058173	 0.012240337	 0.004752569	 0.004020242	 0.001858664	 0.011561294	 0.004374046	 0.000014453	 4.025041619
35	 74088	 10902	 458534	 14	 28	 28	 3	 0.017884504	 0.000051142	 0.011588158	 0.004413275	 0.004022272	 0.001859226	 0.010867692	 0.004002534	 0.000013196	 3.875437675
36	 86058	 12632	 544592	 14	 28	 28	 3	 0.017885598	 0.000045434	 0.011024180	 0.004121318	 0.004024570	 0.001859626	 0.010263303	 0.003677914	 0.000012102	 3.754246618
37	 258174	 12632	 802766	 42	 28	 90	 4	 0.017887470	 0.000041673	 0.010730943	 0.003883432	 0.003120631	 0.001244864	 0.010267170	 0.003678500	 0.000010230	 4.073441464
38	 304794	 14878	 1107560	 42	 90	 90	 4	 0.017888531	 0.000036501	 0.010127132	 0.003604243	 0.003122954	 0.001245227	 0.009633585	 0.003382304	 0.000009169	 3.980955676


==> data/parametric/newex2/compar_adaptivity/thetaX0.3_thetaP1.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 3	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.004206332	 1.970009348
1	 74	 104	 140	 2	 3	 3	 1	 0.015062522	 0.006377749	 0.103389885	 0.061686396	 0.018083669	 0.005222471	 0.101796116	 0.061464927	 0.002835178	 2.249506151
2	 80	 110	 220	 2	 3	 3	 1	 0.015938497	 0.005236619	 0.100237570	 0.052242079	 0.018791697	 0.007194428	 0.098460361	 0.051744324	 0.001959203	 2.672831499
3	 102	 133	 322	 2	 3	 3	 1	 0.016520787	 0.004222186	 0.093025530	 0.045387394	 0.020001277	 0.007721261	 0.090849866	 0.044725805	 0.001376913	 3.066414101
4	 118	 150	 440	 2	 3	 3	 1	 0.016832342	 0.003604497	 0.087777765	 0.041063896	 0.020269071	 0.009255890	 0.085405508	 0.040007150	 0.001065358	 3.383367741
5	 144	 178	 584	 2	 3	 3	 1	 0.017053617	 0.003018215	 0.082436353	 0.036612671	 0.021017880	 0.009408332	 0.079711988	 0.035383202	 0.000844083	 3.575732158
6	 178	 216	 762	 2	 3	 3	 1	 0.017290432	 0.002543476	 0.078335812	 0.032468875	 0.021544553	 0.009587307	 0.075314883	 0.031021145	 0.000607268	 4.188390088
7	 230	 270	 992	 2	 3	 3	 1	 0.017350789	 0.002093648	 0.074177630	 0.028224783	 0.023061313	 0.009970604	 0.070501749	 0.026405027	 0.000546911	 3.828133674
8	 314	 357	 1306	 2	 3	 3	 1	 0.017470085	 0.001634283	 0.066152933	 0.024704622	 0.024098794	 0.010173372	 0.061607294	 0.022512682	 0.000427615	 3.821858047
9	 370	 426	 1676	 2	 3	 3	 1	 0.017513360	 0.001424132	 0.060012737	 0.023730499	 0.024434663	 0.010293522	 0.054813099	 0.021381768	 0.000384340	 3.705401461
10	 464	 525	 2140	 2	 3	 3	 1	 0.017611129	 0.001169519	 0.054019514	 0.021649926	 0.024576598	 0.010340473	 0.048105080	 0.019020881	 0.000286571	 4.081083112
11	 596	 665	 2736	 2	 3	 3	 1	 0.017661391	 0.000969242	 0.050045716	 0.019367126	 0.024750940	 0.010441456	 0.043496720	 0.016311394	 0.000236309	 4.101592936
12	 1490	 665	 4226	 5	 3	 9	 2	 0.017726417	 0.000752284	 0.044680745	 0.016836875	 0.009000578	 0.003925264	 0.043764810	 0.016372925	 0.000171283	 4.392058206
13	 1905	 839	 6131	 5	 9	 9	 2	 0.017758598	 0.000604528	 0.041178534	 0.014680652	 0.009138127	 0.003955427	 0.040151791	 0.014137756	 0.000139102	 4.345930957
14	 2615	 1138	 8746	 5	 9	 9	 2	 0.017776254	 0.000492508	 0.037968239	 0.012971591	 0.009435209	 0.003984021	 0.036777222	 0.012344624	 0.000121446	 4.055359043
15	 3385	 1458	 12131	 5	 9	 9	 2	 0.017800079	 0.000396765	 0.033514868	 0.011838477	 0.009672628	 0.004013425	 0.032088731	 0.011137413	 0.000097621	 4.064339289
16	 4200	 1803	 16331	 5	 9	 9	 2	 0.017818279	 0.000325306	 0.029424654	 0.011055573	 0.009735469	 0.004024423	 0.027767443	 0.010297073	 0.000079421	 4.095976903
17	 5220	 2221	 21551	 5	 9	 9	 2	 0.017837252	 0.000259620	 0.026086063	 0.009952453	 0.009779801	 0.004036407	 0.024183428	 0.009097183	 0.000060448	 4.294946542
18	 6525	 2759	 28076	 5	 9	 9	 2	 0.017848945	 0.000211611	 0.023861394	 0.008868357	 0.009817385	 0.004048153	 0.021748220	 0.007890514	 0.000048755	 4.340312544
19	 8380	 3526	 36456	 5	 9	 9	 2	 0.017855251	 0.000177712	 0.022146969	 0.008024202	 0.009859868	 0.004055603	 0.019831068	 0.006923865	 0.000042449	 4.186488796
20	 11205	 4680	 47661	 5	 9	 9	 2	 0.017860558	 0.000149533	 0.020350279	 0.007347939	 0.009932659	 0.004063313	 0.017761648	 0.006122229	 0.000037142	 4.025973951
21	 31374	 4680	 79035	 14	 9	 28	 3	 0.017867661	 0.000116831	 0.018240512	 0.006405046	 0.003995658	 0.001854648	 0.017797499	 0.006130652	 0.000030039	 3.889265745
22	 39900	 5925	 118935	 14	 28	 28	 3	 0.017872552	 0.000095007	 0.016133476	 0.005888833	 0.004008762	 0.001857036	 0.015627504	 0.005588360	 0.000025148	 3.777965236
23	 48580	 7194	 167515	 14	 28	 28	 3	 0.017876738	 0.000078489	 0.014225006	 0.005517646	 0.004014843	 0.001857757	 0.013646678	 0.005195494	 0.000020962	 3.744262535
24	 59822	 8826	 227337	 14	 28	 28	 3	 0.017882064	 0.000063091	 0.012657681	 0.004984425	 0.004019247	 0.001858413	 0.012002605	 0.004625018	 0.000015636	 4.035091150
25	 72954	 10734	 300291	 14	 28	 28	 3	 0.017884237	 0.000052108	 0.011667576	 0.004466077	 0.004022035	 0.001859120	 0.010952423	 0.004060729	 0.000013463	 3.870417853


==> data/parametric/newex2/compar_adaptivity/thetaX0.6_thetaP1.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 3	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.004206332	 1.970009348
1	 78	 108	 144	 2	 3	 3	 1	 0.015920889	 0.005277481	 0.101019235	 0.052242339	 0.018180722	 0.007194199	 0.099369750	 0.051744618	 0.001976811	 2.669694723
2	 120	 152	 264	 2	 3	 3	 1	 0.016645490	 0.003871256	 0.087233350	 0.044378167	 0.020034998	 0.007936186	 0.084901450	 0.043662783	 0.001252210	 3.091539373
3	 164	 198	 428	 2	 3	 3	 1	 0.017061082	 0.002842600	 0.079759136	 0.035639809	 0.021493446	 0.009430128	 0.076808538	 0.034369589	 0.000836618	 3.397727263
4	 248	 288	 676	 2	 3	 3	 1	 0.017388882	 0.002030254	 0.071407333	 0.028432014	 0.023410748	 0.009762616	 0.067460686	 0.026703384	 0.000508818	 3.990138970
5	 376	 429	 1052	 2	 3	 3	 1	 0.017513363	 0.001483103	 0.061044427	 0.024295465	 0.024550955	 0.010216120	 0.055889826	 0.022043151	 0.000384337	 3.858860433
6	 578	 644	 1630	 2	 3	 3	 1	 0.017631299	 0.001019375	 0.050321968	 0.020257064	 0.024740272	 0.010389027	 0.043820308	 0.017390134	 0.000266401	 3.826468714
7	 936	 1022	 2566	 2	 3	 3	 1	 0.017699960	 0.000785778	 0.045426320	 0.017297850	 0.025136449	 0.010480681	 0.037837937	 0.013761211	 0.000197740	 3.973785044
8	 2340	 1022	 4906	 5	 3	 9	 2	 0.017765243	 0.000563223	 0.039195133	 0.014369718	 0.009389770	 0.003956827	 0.038053786	 0.013814207	 0.000132457	 4.252123641
9	 3855	 1654	 8761	 5	 9	 9	 2	 0.017803754	 0.000380864	 0.032089682	 0.011868748	 0.009702448	 0.004015220	 0.030587746	 0.011168938	 0.000093946	 4.054079536
10	 5930	 2514	 14691	 5	 9	 9	 2	 0.017840854	 0.000244504	 0.025389010	 0.009630317	 0.009818149	 0.004040555	 0.023413794	 0.008741678	 0.000056846	 4.301164533
11	 9295	 3895	 23986	 5	 9	 9	 2	 0.017855181	 0.000177618	 0.022201394	 0.008000313	 0.009892546	 0.004057437	 0.019875599	 0.006895087	 0.000042519	 4.177406056
12	 15295	 6353	 39281	 5	 9	 9	 2	 0.017864781	 0.000130564	 0.018669665	 0.006993359	 0.009968823	 0.004070943	 0.015785403	 0.005686342	 0.000032919	 3.966246556
13	 23370	 9630	 62651	 5	 9	 9	 2	 0.017875534	 0.000094960	 0.015812482	 0.006005389	 0.010004214	 0.004077263	 0.012245419	 0.004409152	 0.000022166	 4.284110819
14	 65436	 9630	 128087	 14	 9	 28	 3	 0.017882671	 0.000061840	 0.012911987	 0.004789326	 0.004020794	 0.001858645	 0.012269989	 0.004413965	 0.000015029	 4.114577405
15	 101038	 14793	 229125	 14	 28	 28	 3	 0.017885999	 0.000044108	 0.011034037	 0.003997453	 0.004028043	 0.001859894	 0.010272528	 0.003538422	 0.000011701	 3.769735529


==> data/parametric/newex2/compar_adaptivity/thetaX0.6_thetaP1.0_longer.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 3	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.005320332	 1.557518112
1	 78	 108	 144	 2	 3	 3	 1	 0.015920889	 0.005277481	 0.101019235	 0.052242339	 0.018180722	 0.007194199	 0.099369750	 0.051744618	 0.003090811	 1.707474712
2	 120	 152	 264	 2	 3	 3	 1	 0.016645490	 0.003871256	 0.087233350	 0.044378167	 0.020034998	 0.007936186	 0.084901450	 0.043662783	 0.002366210	 1.636057808
3	 164	 198	 428	 2	 3	 3	 1	 0.017061082	 0.002842600	 0.079759136	 0.035639809	 0.021493446	 0.009430128	 0.076808538	 0.034369589	 0.001950618	 1.457281796
4	 248	 288	 676	 2	 3	 3	 1	 0.017388882	 0.002030254	 0.071407333	 0.028432014	 0.023410748	 0.009762616	 0.067460686	 0.026703384	 0.001622818	 1.251067188
5	 376	 429	 1052	 2	 3	 3	 1	 0.017513363	 0.001483103	 0.061044427	 0.024295465	 0.024550955	 0.010216120	 0.055889826	 0.022043151	 0.001498337	 0.989832567
6	 578	 644	 1630	 2	 3	 3	 1	 0.017631299	 0.001019375	 0.050321968	 0.020257064	 0.024740272	 0.010389027	 0.043820308	 0.017390134	 0.001380401	 0.738463148
7	 936	 1022	 2566	 2	 3	 3	 1	 0.017699960	 0.000785778	 0.045426320	 0.017297850	 0.025136449	 0.010480681	 0.037837937	 0.013761211	 0.001311740	 0.599034448
8	 2340	 1022	 4906	 5	 3	 9	 2	 0.017765243	 0.000563223	 0.039195133	 0.014369718	 0.009389770	 0.003956827	 0.038053786	 0.013814207	 0.001246457	 0.451859191
9	 3855	 1654	 8761	 5	 9	 9	 2	 0.017803754	 0.000380864	 0.032089682	 0.011868748	 0.009702448	 0.004015220	 0.030587746	 0.011168938	 0.001207946	 0.315299158
10	 5930	 2514	 14691	 5	 9	 9	 2	 0.017840854	 0.000244504	 0.025389010	 0.009630317	 0.009818149	 0.004040555	 0.023413794	 0.008741678	 0.001170846	 0.208826955
11	 9295	 3895	 23986	 5	 9	 9	 2	 0.017855181	 0.000177618	 0.022201394	 0.008000313	 0.009892546	 0.004057437	 0.019875599	 0.006895087	 0.001156519	 0.153579963
12	 15295	 6353	 39281	 5	 9	 9	 2	 0.017864781	 0.000130564	 0.018669665	 0.006993359	 0.009968823	 0.004070943	 0.015785403	 0.005686342	 0.001146919	 0.113838635
13	 23370	 9630	 62651	 5	 9	 9	 2	 0.017875534	 0.000094960	 0.015812482	 0.006005389	 0.010004214	 0.004077263	 0.012245419	 0.004409152	 0.001136166	 0.083579451
14	 65436	 9630	 128087	 14	 9	 28	 3	 0.017882671	 0.000061840	 0.012911987	 0.004789326	 0.004020794	 0.001858645	 0.012269989	 0.004413965	 0.001129029	 0.054772461
15	 101038	 14793	 229125	 14	 28	 28	 3	 0.017885999	 0.000044108	 0.011034037	 0.003997453	 0.004028043	 0.001859894	 0.010272528	 0.003538422	 0.001125701	 0.039182752
16	 163548	 23846	 392673	 14	 28	 28	 3	 0.017888470	 0.000031616	 0.009164826	 0.003449705	 0.004034709	 0.001861108	 0.008228922	 0.002904607	 0.001123230	 0.028147350
17	 248234	 36029	 640907	 14	 28	 28	 3	 0.017890993	 0.000022517	 0.007597150	 0.002963911	 0.004037686	 0.001861671	 0.006435354	 0.002306284	 0.001120707	 0.020092021
18	 744702	 36029	 1385609	 42	 28	 90	 4	 0.017892868	 0.000018773	 0.007159601	 0.002622027	 0.003133699	 0.001246857	 0.006437377	 0.002306593	 0.001118832	 0.016778810
19	 1113126	 53713	 2498735	 42	 90	 90	 4	 0.017894029	 0.000013728	 0.006180199	 0.002221246	 0.003135290	 0.001247177	 0.005325863	 0.001838065	 0.001117671	 0.012282460
20	 1803270	 86776	 4302005	 42	 90	 90	 4	 0.017894625	 0.000010483	 0.005349931	 0.001959485	 0.003137040	 0.001247507	 0.004333676	 0.001511062	 0.001117075	 0.009384434
21	 5667420	 86776	 9969425	 132	 90	 297	 5	 0.017895823	 0.000008367	 0.004862731	 0.001720597	 0.002203433	 0.000822503	 0.004334862	 0.001511272	 0.001115877	 0.007497959


==> data/parametric/newex2/compar_adaptivity/thetaX1.0_thetaP0.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 0	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.004206332	 1.970009348
1	 162	 192	 228	 2	 3	 0	 1	 0.016191403	 0.004231396	 0.087047197	 0.048610363	 0.020654759	 0.007261344	 0.084561193	 0.048064959	 0.001706297	 2.479870668
2	 322	 384	 550	 2	 3	 0	 1	 0.016797060	 0.002838497	 0.066222396	 0.042863098	 0.024277600	 0.008220066	 0.061611718	 0.042067513	 0.001100640	 2.578951142
3	 706	 768	 1256	 2	 3	 0	 1	 0.017404687	 0.001528629	 0.052859651	 0.028918638	 0.024834259	 0.009635248	 0.046662643	 0.027266272	 0.000493013	 3.100585475
4	 1410	 1536	 2666	 2	 3	 0	 1	 0.017563614	 0.001072459	 0.042868921	 0.025017168	 0.025613957	 0.010030052	 0.034375421	 0.022918480	 0.000334086	 3.210125725
5	 2946	 3072	 5612	 2	 3	 0	 1	 0.017712018	 0.000670164	 0.036640694	 0.018290164	 0.025728057	 0.010384137	 0.026088457	 0.015056554	 0.000185682	 3.609207548
6	 5890	 6144	 11502	 2	 3	 0	 1	 0.017754101	 0.000524256	 0.032382668	 0.016189405	 0.025914516	 0.010506402	 0.019418420	 0.012317157	 0.000143599	 3.650844327
7	 12034	 12288	 23536	 2	 3	 0	 1	 0.017791349	 0.000400325	 0.029903449	 0.013387266	 0.025942882	 0.010602463	 0.014872226	 0.008173535	 0.000106351	 3.764180906
8	 24066	 24576	 47602	 2	 3	 0	 1	 0.017802619	 0.000353755	 0.028305408	 0.012497771	 0.025990030	 0.010639166	 0.011212247	 0.006557623	 0.000095081	 3.720547752
9	 48642	 49152	 96244	 2	 3	 0	 1	 0.017812215	 0.000316033	 0.027404731	 0.011532070	 0.025997577	 0.010665721	 0.008668638	 0.004385322	 0.000085485	 3.696953416
10	 97282	 98304	 193526	 2	 3	 0	 1	 0.017815300	 0.000301270	 0.026838981	 0.011225107	 0.026009723	 0.010676369	 0.006620063	 0.003466725	 0.000082400	 3.656202036
11	 195586	 196608	 389112	 2	 3	 0	 1	 0.017817843	 0.000289988	 0.026518399	 0.010935370	 0.026011835	 0.010683701	 0.005158482	 0.002332563	 0.000079857	 3.631356765


==> data/parametric/newex2/compar_adaptivity/thetaX1.0_thetaP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 1	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.004206332	 1.970009348
1	 162	 192	 228	 2	 3	 1	 1	 0.016191403	 0.004231396	 0.087047197	 0.048610363	 0.020654759	 0.007261344	 0.084561193	 0.048064959	 0.001706297	 2.479870668
2	 322	 384	 550	 2	 3	 1	 1	 0.016797060	 0.002838497	 0.066222396	 0.042863098	 0.024277600	 0.008220066	 0.061611718	 0.042067513	 0.001100640	 2.578951142
3	 706	 768	 1256	 2	 3	 1	 1	 0.017404687	 0.001528629	 0.052859651	 0.028918638	 0.024834259	 0.009635248	 0.046662643	 0.027266272	 0.000493013	 3.100585475
4	 1410	 1536	 2666	 2	 3	 1	 1	 0.017563614	 0.001072459	 0.042868921	 0.025017168	 0.025613957	 0.010030052	 0.034375421	 0.022918480	 0.000334086	 3.210125725
5	 2946	 3072	 5612	 2	 3	 1	 1	 0.017712018	 0.000670164	 0.036640694	 0.018290164	 0.025728057	 0.010384137	 0.026088457	 0.015056554	 0.000185682	 3.609207548
6	 5890	 6144	 11502	 2	 3	 1	 1	 0.017754101	 0.000524256	 0.032382668	 0.016189405	 0.025914516	 0.010506402	 0.019418420	 0.012317157	 0.000143599	 3.650844327
7	 12034	 12288	 23536	 2	 3	 1	 1	 0.017791349	 0.000400325	 0.029903449	 0.013387266	 0.025942882	 0.010602463	 0.014872226	 0.008173535	 0.000106351	 3.764180906
8	 18051	 12288	 41587	 3	 3	 1	 2	 0.017836468	 0.000291696	 0.024836213	 0.011744770	 0.019872285	 0.008423719	 0.014897308	 0.008184167	 0.000061232	 4.763773070
9	 24068	 12288	 65655	 4	 6	 2	 2	 0.017853831	 0.000183102	 0.018791109	 0.009744067	 0.011437599	 0.005274300	 0.014909297	 0.008193205	 0.000043869	 4.173825724
10	 48132	 24576	 113787	 4	 8	 2	 2	 0.017865347	 0.000135528	 0.016054516	 0.008441758	 0.011475972	 0.005302328	 0.011227179	 0.006568758	 0.000032353	 4.189065519
11	 97284	 49152	 211071	 4	 8	 2	 2	 0.017874998	 0.000099351	 0.014396952	 0.006900826	 0.011481759	 0.005320704	 0.008685703	 0.004394486	 0.000022702	 4.376358210
12	 145926	 49152	 356997	 6	 8	 1	 3	 0.017883440	 0.000062051	 0.011357083	 0.005463654	 0.007306264	 0.003241145	 0.008694932	 0.004398465	 0.000014260	 4.351303771
13	 291846	 98304	 648843	 6	 15	 1	 3	 0.017886602	 0.000046937	 0.009871168	 0.004754928	 0.007312140	 0.003246782	 0.006631182	 0.003473866	 0.000011098	 4.229451140


==> data/parametric/newex2/compar_adaptivity/thetaX1.0_thetaP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 1	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.004206332	 1.970009348
1	 162	 192	 228	 2	 3	 1	 1	 0.016191403	 0.004231396	 0.087047197	 0.048610363	 0.020654759	 0.007261344	 0.084561193	 0.048064959	 0.001706297	 2.479870668
2	 322	 384	 550	 2	 3	 1	 1	 0.016797060	 0.002838497	 0.066222396	 0.042863098	 0.024277600	 0.008220066	 0.061611718	 0.042067513	 0.001100640	 2.578951142
3	 706	 768	 1256	 2	 3	 2	 1	 0.017404687	 0.001528629	 0.052859651	 0.028918638	 0.024834259	 0.009635248	 0.046662643	 0.027266272	 0.000493013	 3.100585475
4	 1410	 1536	 2666	 2	 3	 2	 1	 0.017563614	 0.001072459	 0.042868921	 0.025017168	 0.025613957	 0.010030052	 0.034375421	 0.022918480	 0.000334086	 3.210125725
5	 2946	 3072	 5612	 2	 3	 2	 1	 0.017712018	 0.000670164	 0.036640694	 0.018290164	 0.025728057	 0.010384137	 0.026088457	 0.015056554	 0.000185682	 3.609207548
6	 5892	 3072	 11504	 4	 3	 2	 2	 0.017773293	 0.000454121	 0.028487987	 0.015940795	 0.011260123	 0.005112726	 0.026168206	 0.015098642	 0.000124407	 3.650281134
7	 11780	 6144	 23284	 4	 8	 2	 2	 0.017816357	 0.000302062	 0.022551600	 0.013394275	 0.011414400	 0.005207240	 0.019449580	 0.012340634	 0.000081343	 3.713442920
8	 24068	 12288	 47352	 4	 8	 2	 2	 0.017853831	 0.000183102	 0.018791109	 0.009744067	 0.011437599	 0.005274300	 0.014909297	 0.008193205	 0.000043869	 4.173825724
9	 48132	 24576	 95484	 4	 8	 2	 2	 0.017865347	 0.000135528	 0.016054516	 0.008441758	 0.011475972	 0.005302328	 0.011227179	 0.006568758	 0.000032353	 4.189065519
10	 97284	 49152	 192768	 4	 8	 2	 2	 0.017874998	 0.000099351	 0.014396952	 0.006900826	 0.011481759	 0.005320704	 0.008685703	 0.004394486	 0.000022702	 4.376358210
11	 145926	 49152	 338694	 6	 8	 3	 3	 0.017883440	 0.000062051	 0.011357083	 0.005463654	 0.007306264	 0.003241145	 0.008694932	 0.004398465	 0.000014260	 4.351303771
12	 291846	 98304	 630540	 6	 15	 3	 3	 0.017886602	 0.000046937	 0.009871168	 0.004754928	 0.007312140	 0.003246782	 0.006631182	 0.003473866	 0.000011098	 4.229451140


==> data/parametric/newex2/compar_adaptivity/thetaX1.0_thetaP0.6_longer.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 1	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.005320332	 1.557518112
1	 162	 192	 228	 2	 3	 1	 1	 0.016191403	 0.004231396	 0.087047197	 0.048610363	 0.020654759	 0.007261344	 0.084561193	 0.048064959	 0.002820297	 1.500336969
2	 322	 384	 550	 2	 3	 1	 1	 0.016797060	 0.002838497	 0.066222396	 0.042863098	 0.024277600	 0.008220066	 0.061611718	 0.042067513	 0.002214640	 1.281696755
3	 706	 768	 1256	 2	 3	 2	 1	 0.017404687	 0.001528629	 0.052859651	 0.028918638	 0.024834259	 0.009635248	 0.046662643	 0.027266272	 0.001607013	 0.951223818
4	 1410	 1536	 2666	 2	 3	 2	 1	 0.017563614	 0.001072459	 0.042868921	 0.025017168	 0.025613957	 0.010030052	 0.034375421	 0.022918480	 0.001448086	 0.740604333
5	 2946	 3072	 5612	 2	 3	 2	 1	 0.017712018	 0.000670164	 0.036640694	 0.018290164	 0.025728057	 0.010384137	 0.026088457	 0.015056554	 0.001299682	 0.515637201
6	 5892	 3072	 11504	 4	 3	 2	 2	 0.017773293	 0.000454121	 0.028487987	 0.015940795	 0.011260123	 0.005112726	 0.026168206	 0.015098642	 0.001238407	 0.366697778
7	 11780	 6144	 23284	 4	 8	 2	 2	 0.017816357	 0.000302062	 0.022551600	 0.013394275	 0.011414400	 0.005207240	 0.019449580	 0.012340634	 0.001195343	 0.252699307
8	 24068	 12288	 47352	 4	 8	 2	 2	 0.017853831	 0.000183102	 0.018791109	 0.009744067	 0.011437599	 0.005274300	 0.014909297	 0.008193205	 0.001157869	 0.158136899
9	 48132	 24576	 95484	 4	 8	 2	 2	 0.017865347	 0.000135528	 0.016054516	 0.008441758	 0.011475972	 0.005302328	 0.011227179	 0.006568758	 0.001146353	 0.118225665
10	 97284	 49152	 192768	 4	 8	 2	 2	 0.017874998	 0.000099351	 0.014396952	 0.006900826	 0.011481759	 0.005320704	 0.008685703	 0.004394486	 0.001136702	 0.087402757
11	 145926	 49152	 338694	 6	 8	 3	 3	 0.017883440	 0.000062051	 0.011357083	 0.005463654	 0.007306264	 0.003241145	 0.008694932	 0.004398465	 0.001128260	 0.054997212
12	 291846	 98304	 630540	 6	 15	 3	 3	 0.017886602	 0.000046937	 0.009871168	 0.004754928	 0.007312140	 0.003246782	 0.006631182	 0.003473866	 0.001125098	 0.041717885
13	 437769	 98304	 1068309	 9	 15	 2	 4	 0.017889974	 0.000033884	 0.008084513	 0.004191166	 0.004623592	 0.002344119	 0.006631873	 0.003474332	 0.001121726	 0.030206609
14	 880137	 196608	 1948446	 9	 28	 2	 4	 0.017892535	 0.000022987	 0.006937115	 0.003313646	 0.004624330	 0.002347161	 0.005170990	 0.002339035	 0.001119165	 0.020539554
15	 1760265	 393216	 3708711	 9	 28	 2	 4	 0.017893430	 0.000018171	 0.006108108	 0.002974926	 0.004625423	 0.002348444	 0.003989291	 0.001826198	 0.001118270	 0.016249359
16	 2151435	 393216	 5860146	 11	 28	 3	 5	 0.017895044	 0.000013762	 0.005439718	 0.002529945	 0.003697876	 0.001750759	 0.003989517	 0.001826326	 0.001116656	 0.012324470
17	 4314123	 786432	 10174269	 11	 42	 3	 5	 0.017895746	 0.000010383	 0.004843901	 0.002143437	 0.003698052	 0.001751460	 0.003128545	 0.001235601	 0.001115954	 0.009303787
18	 5490702	 786432	 15664971	 14	 42	 6	 6	 0.017896358	 0.000007713	 0.004171038	 0.001849173	 0.002758366	 0.001375677	 0.003128734	 0.001235700	 0.001115342	 0.006915340


==> data/parametric/newex2/compar_adaptivity/thetaX1.0_thetaP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 1	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.004206332	 1.970009348
1	 162	 192	 228	 2	 3	 2	 1	 0.016191403	 0.004231396	 0.087047197	 0.048610363	 0.020654759	 0.007261344	 0.084561193	 0.048064959	 0.001706297	 2.479870668
2	 322	 384	 550	 2	 3	 2	 1	 0.016797060	 0.002838497	 0.066222396	 0.042863098	 0.024277600	 0.008220066	 0.061611718	 0.042067513	 0.001100640	 2.578951142
3	 706	 768	 1256	 2	 3	 2	 1	 0.017404687	 0.001528629	 0.052859651	 0.028918638	 0.024834259	 0.009635248	 0.046662643	 0.027266272	 0.000493013	 3.100585475
4	 1410	 1536	 2666	 2	 3	 2	 1	 0.017563614	 0.001072459	 0.042868921	 0.025017168	 0.025613957	 0.010030052	 0.034375421	 0.022918480	 0.000334086	 3.210125725
5	 2946	 3072	 5612	 2	 3	 2	 1	 0.017712018	 0.000670164	 0.036640694	 0.018290164	 0.025728057	 0.010384137	 0.026088457	 0.015056554	 0.000185682	 3.609207548
6	 5892	 3072	 11504	 4	 3	 2	 2	 0.017773293	 0.000454121	 0.028487987	 0.015940795	 0.011260123	 0.005112726	 0.026168206	 0.015098642	 0.000124407	 3.650281134
7	 11780	 6144	 23284	 4	 8	 2	 2	 0.017816357	 0.000302062	 0.022551600	 0.013394275	 0.011414400	 0.005207240	 0.019449580	 0.012340634	 0.000081343	 3.713442920
8	 24068	 12288	 47352	 4	 8	 2	 2	 0.017853831	 0.000183102	 0.018791109	 0.009744067	 0.011437599	 0.005274300	 0.014909297	 0.008193205	 0.000043869	 4.173825724
9	 48132	 24576	 95484	 4	 8	 2	 2	 0.017865347	 0.000135528	 0.016054516	 0.008441758	 0.011475972	 0.005302328	 0.011227179	 0.006568758	 0.000032353	 4.189065519
10	 97284	 49152	 192768	 4	 8	 2	 2	 0.017874998	 0.000099351	 0.014396952	 0.006900826	 0.011481759	 0.005320704	 0.008685703	 0.004394486	 0.000022702	 4.376358210
11	 145926	 49152	 338694	 6	 8	 4	 3	 0.017883440	 0.000062051	 0.011357083	 0.005463654	 0.007306264	 0.003241145	 0.008694932	 0.004398465	 0.000014260	 4.351303771
12	 291846	 98304	 630540	 6	 15	 4	 3	 0.017886602	 0.000046937	 0.009871168	 0.004754928	 0.007312140	 0.003246782	 0.006631182	 0.003473866	 0.000011098	 4.229451140


==> data/parametric/newex2/compar_adaptivity/thetaX1.0_thetaP1.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 3	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.004206332	 1.970009348
1	 162	 192	 228	 2	 3	 3	 1	 0.016191403	 0.004231396	 0.087047197	 0.048610363	 0.020654759	 0.007261344	 0.084561193	 0.048064959	 0.001706297	 2.479870668
2	 322	 384	 550	 2	 3	 3	 1	 0.016797060	 0.002838497	 0.066222396	 0.042863098	 0.024277600	 0.008220066	 0.061611718	 0.042067513	 0.001100640	 2.578951142
3	 706	 768	 1256	 2	 3	 3	 1	 0.017404687	 0.001528629	 0.052859651	 0.028918638	 0.024834259	 0.009635248	 0.046662643	 0.027266272	 0.000493013	 3.100585475
4	 1410	 1536	 2666	 2	 3	 3	 1	 0.017563614	 0.001072459	 0.042868921	 0.025017168	 0.025613957	 0.010030052	 0.034375421	 0.022918480	 0.000334086	 3.210125725
5	 2946	 3072	 5612	 2	 3	 3	 1	 0.017712018	 0.000670164	 0.036640694	 0.018290164	 0.025728057	 0.010384137	 0.026088457	 0.015056554	 0.000185682	 3.609207548
6	 7365	 3072	 12977	 5	 3	 9	 2	 0.017777368	 0.000436295	 0.027970217	 0.015598555	 0.009846516	 0.003898372	 0.026179747	 0.015103563	 0.000120332	 3.625769850
7	 14725	 6144	 27702	 5	 9	 9	 2	 0.017820532	 0.000283694	 0.021874264	 0.012969283	 0.009997626	 0.003982697	 0.019455871	 0.012342626	 0.000077168	 3.676290741
8	 30085	 12288	 57787	 5	 9	 9	 2	 0.017858046	 0.000164125	 0.017965862	 0.009135373	 0.010016114	 0.004035918	 0.014914747	 0.008195511	 0.000039654	 4.138881866
9	 60165	 24576	 117952	 5	 9	 9	 2	 0.017869586	 0.000116412	 0.015073059	 0.007723167	 0.010053889	 0.004060344	 0.011230157	 0.006569697	 0.000028114	 4.140751100
10	 121605	 49152	 239557	 5	 9	 9	 2	 0.017879247	 0.000079665	 0.013291396	 0.005993753	 0.010058613	 0.004074818	 0.008688239	 0.004395559	 0.000018453	 4.317181516
11	 340494	 49152	 580051	 14	 9	 28	 3	 0.017886381	 0.000045785	 0.009588755	 0.004774857	 0.004040522	 0.001856485	 0.008695884	 0.004399173	 0.000011319	 4.045069638


==> data/parametric/newex2/compar_adaptivity/thetaX1.0_thetaP1.0_longer1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 3	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.005320332	 1.557518112
1	 162	 192	 228	 2	 3	 3	 1	 0.016191403	 0.004231396	 0.087047197	 0.048610363	 0.020654759	 0.007261344	 0.084561193	 0.048064959	 0.002820297	 1.500336969
2	 322	 384	 550	 2	 3	 3	 1	 0.016797060	 0.002838497	 0.066222396	 0.042863098	 0.024277600	 0.008220066	 0.061611718	 0.042067513	 0.002214640	 1.281696755
3	 706	 768	 1256	 2	 3	 3	 1	 0.017404687	 0.001528629	 0.052859651	 0.028918638	 0.024834259	 0.009635248	 0.046662643	 0.027266272	 0.001607013	 0.951223818
4	 1410	 1536	 2666	 2	 3	 3	 1	 0.017563614	 0.001072459	 0.042868921	 0.025017168	 0.025613957	 0.010030052	 0.034375421	 0.022918480	 0.001448086	 0.740604333
5	 2946	 3072	 5612	 2	 3	 3	 1	 0.017712018	 0.000670164	 0.036640694	 0.018290164	 0.025728057	 0.010384137	 0.026088457	 0.015056554	 0.001299682	 0.515637201
6	 7365	 3072	 12977	 5	 3	 9	 2	 0.017777368	 0.000436295	 0.027970217	 0.015598555	 0.009846516	 0.003898372	 0.026179747	 0.015103563	 0.001234332	 0.353466563
7	 14725	 6144	 27702	 5	 9	 9	 2	 0.017820532	 0.000283694	 0.021874264	 0.012969283	 0.009997626	 0.003982697	 0.019455871	 0.012342626	 0.001191168	 0.238164073
8	 30085	 12288	 57787	 5	 9	 9	 2	 0.017858046	 0.000164125	 0.017965862	 0.009135373	 0.010016114	 0.004035918	 0.014914747	 0.008195511	 0.001153654	 0.142265183
9	 60165	 24576	 117952	 5	 9	 9	 2	 0.017869586	 0.000116412	 0.015073059	 0.007723167	 0.010053889	 0.004060344	 0.011230157	 0.006569697	 0.001142114	 0.101926589
10	 121605	 49152	 239557	 5	 9	 9	 2	 0.017879247	 0.000079665	 0.013291396	 0.005993753	 0.010058613	 0.004074818	 0.008688239	 0.004395559	 0.001132453	 0.070347589
11	 340494	 49152	 580051	 14	 9	 28	 3	 0.017886381	 0.000045785	 0.009588755	 0.004774857	 0.004040522	 0.001856485	 0.008695884	 0.004399173	 0.001125319	 0.040686188
12	 680974	 98304	 1261025	 14	 28	 28	 3	 0.017889552	 0.000030602	 0.007766317	 0.003940316	 0.004042001	 0.001858917	 0.006631584	 0.003474266	 0.001122148	 0.027270678
13	 1369102	 196608	 2630127	 14	 28	 28	 3	 0.017892113	 0.000019620	 0.006563811	 0.002989043	 0.004042878	 0.001860965	 0.005170953	 0.002339057	 0.001119587	 0.017523882
14	 2738190	 393216	 5368317	 14	 28	 28	 3	 0.017893008	 0.000014812	 0.005679898	 0.002607819	 0.004043240	 0.001861676	 0.003989167	 0.001826166	 0.001118692	 0.013240594


==> data/parametric/newex2/compar_adaptivity/thetaX1.0_thetaP1.0_longer2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 3	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.005320332	 1.557518112
1	 162	 192	 228	 2	 3	 3	 1	 0.016191403	 0.004231396	 0.087047197	 0.048610363	 0.020654759	 0.007261344	 0.084561193	 0.048064959	 0.002820297	 1.500336969
2	 322	 384	 550	 2	 3	 3	 1	 0.016797060	 0.002838497	 0.066222396	 0.042863098	 0.024277600	 0.008220066	 0.061611718	 0.042067513	 0.002214640	 1.281696755
3	 706	 768	 1256	 2	 3	 3	 1	 0.017404687	 0.001528629	 0.052859651	 0.028918638	 0.024834259	 0.009635248	 0.046662643	 0.027266272	 0.001607013	 0.951223818
4	 1410	 1536	 2666	 2	 3	 3	 1	 0.017563614	 0.001072459	 0.042868921	 0.025017168	 0.025613957	 0.010030052	 0.034375421	 0.022918480	 0.001448086	 0.740604333
5	 2946	 3072	 5612	 2	 3	 3	 1	 0.017712018	 0.000670164	 0.036640694	 0.018290164	 0.025728057	 0.010384137	 0.026088457	 0.015056554	 0.001299682	 0.515637201
6	 7365	 3072	 12977	 5	 3	 9	 2	 0.017777368	 0.000436295	 0.027970217	 0.015598555	 0.009846516	 0.003898372	 0.026179747	 0.015103563	 0.001234332	 0.353466563
7	 14725	 6144	 27702	 5	 9	 9	 2	 0.017820532	 0.000283694	 0.021874264	 0.012969283	 0.009997626	 0.003982697	 0.019455871	 0.012342626	 0.001191168	 0.238164073
8	 30085	 12288	 57787	 5	 9	 9	 2	 0.017858046	 0.000164125	 0.017965862	 0.009135373	 0.010016114	 0.004035918	 0.014914747	 0.008195511	 0.001153654	 0.142265183
9	 60165	 24576	 117952	 5	 9	 9	 2	 0.017869586	 0.000116412	 0.015073059	 0.007723167	 0.010053889	 0.004060344	 0.011230157	 0.006569697	 0.001142114	 0.101926589
10	 121605	 49152	 239557	 5	 9	 9	 2	 0.017879247	 0.000079665	 0.013291396	 0.005993753	 0.010058613	 0.004074818	 0.008688239	 0.004395559	 0.001132453	 0.070347589
11	 340494	 49152	 580051	 14	 9	 28	 3	 0.017886381	 0.000045785	 0.009588755	 0.004774857	 0.004040522	 0.001856485	 0.008695884	 0.004399173	 0.001125319	 0.040686188
12	 680974	 98304	 1261025	 14	 28	 28	 3	 0.017889552	 0.000030602	 0.007766317	 0.003940316	 0.004042001	 0.001858917	 0.006631584	 0.003474266	 0.001122148	 0.027270678
13	 1369102	 196608	 2630127	 14	 28	 28	 3	 0.017892113	 0.000019620	 0.006563811	 0.002989043	 0.004042878	 0.001860965	 0.005170953	 0.002339057	 0.001119587	 0.017523882
14	 2738190	 393216	 5368317	 14	 28	 28	 3	 0.017893008	 0.000014812	 0.005679898	 0.002607819	 0.004043240	 0.001861676	 0.003989167	 0.001826166	 0.001118692	 0.013240594
15	 8214570	 786432	 13582887	 42	 28	 90	 4	 0.017894884	 0.000011227	 0.005076485	 0.002211605	 0.003139270	 0.001247325	 0.003989447	 0.001826302	 0.001116816	 0.010052849


==> data/parametric/newex2/compar_adaptivity/thetaX1.0_thetaP1.0_longer3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 3	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.005320332	 1.557518112
1	 162	 192	 228	 2	 3	 3	 1	 0.016191403	 0.004231396	 0.087047197	 0.048610363	 0.020654759	 0.007261344	 0.084561193	 0.048064959	 0.002820297	 1.500336969
2	 322	 384	 550	 2	 3	 3	 1	 0.016797060	 0.002838497	 0.066222396	 0.042863098	 0.024277600	 0.008220066	 0.061611718	 0.042067513	 0.002214640	 1.281696755
3	 706	 768	 1256	 2	 3	 3	 1	 0.017404687	 0.001528629	 0.052859651	 0.028918638	 0.024834259	 0.009635248	 0.046662643	 0.027266272	 0.001607013	 0.951223818
4	 1410	 1536	 2666	 2	 3	 3	 1	 0.017563614	 0.001072459	 0.042868921	 0.025017168	 0.025613957	 0.010030052	 0.034375421	 0.022918480	 0.001448086	 0.740604333
5	 2946	 3072	 5612	 2	 3	 3	 1	 0.017712018	 0.000670164	 0.036640694	 0.018290164	 0.025728057	 0.010384137	 0.026088457	 0.015056554	 0.001299682	 0.515637201
6	 7365	 3072	 12977	 5	 3	 9	 2	 0.017777368	 0.000436295	 0.027970217	 0.015598555	 0.009846516	 0.003898372	 0.026179747	 0.015103563	 0.001234332	 0.353466563
7	 14725	 6144	 27702	 5	 9	 9	 2	 0.017820532	 0.000283694	 0.021874264	 0.012969283	 0.009997626	 0.003982697	 0.019455871	 0.012342626	 0.001191168	 0.238164073
8	 30085	 12288	 57787	 5	 9	 9	 2	 0.017858046	 0.000164125	 0.017965862	 0.009135373	 0.010016114	 0.004035918	 0.014914747	 0.008195511	 0.001153654	 0.142265183
9	 60165	 24576	 117952	 5	 9	 9	 2	 0.017869586	 0.000116412	 0.015073059	 0.007723167	 0.010053889	 0.004060344	 0.011230157	 0.006569697	 0.001142114	 0.101926589
10	 121605	 49152	 239557	 5	 9	 9	 2	 0.017879247	 0.000079665	 0.013291396	 0.005993753	 0.010058613	 0.004074818	 0.008688239	 0.004395559	 0.001132453	 0.070347589
11	 340494	 49152	 580051	 14	 9	 28	 3	 0.017886381	 0.000045785	 0.009588755	 0.004774857	 0.004040522	 0.001856485	 0.008695884	 0.004399173	 0.001125319	 0.040686188
12	 680974	 98304	 1261025	 14	 28	 28	 3	 0.017889552	 0.000030602	 0.007766317	 0.003940316	 0.004042001	 0.001858917	 0.006631584	 0.003474266	 0.001122148	 0.027270678
13	 1369102	 196608	 2630127	 14	 28	 28	 3	 0.017892113	 0.000019620	 0.006563811	 0.002989043	 0.004042878	 0.001860965	 0.005170953	 0.002339057	 0.001119587	 0.017523882
14	 2738190	 393216	 5368317	 14	 28	 28	 3	 0.017893008	 0.000014812	 0.005679898	 0.002607819	 0.004043240	 0.001861676	 0.003989167	 0.001826166	 0.001118692	 0.013240594
15	 8214570	 393216	 13582887	 42	 28	 90	 4	 0.017894884	 0.000011227	 0.005076485	 0.002211605	 0.003139270	 0.001247325	 0.003989447	 0.001826302	 0.001116816	 0.010052849
16	 16472106	 786432	 30054993	 42	 90	 90	 4	 0.017895586	 0.000007782	 0.004432031	 0.001755911	 0.003139386	 0.001247632	 0.003128443	 0.001235572	 0.001116114	 0.006972634


==> data/parametric/newex2/fast_decay/thetaX0.15_thetaP0.95.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 2	 1	 0.013767289	 0.008948480	 0.115387616	 0.077551478	 0.022238530	 0.001195057	 0.113224333	 0.077542270	 0.004797474	 1.865248132
1	 70	 100	 136	 2	 3	 1	 1	 0.014691664	 0.007881586	 0.111140970	 0.070915215	 0.023640386	 0.007864140	 0.108597640	 0.070477819	 0.003873100	 2.034955285
2	 76	 106	 212	 2	 3	 2	 1	 0.015724488	 0.006868691	 0.108391497	 0.063369280	 0.025938122	 0.010196049	 0.105242247	 0.062543635	 0.002840276	 2.418318518
3	 82	 112	 294	 2	 3	 2	 1	 0.016215204	 0.005792437	 0.105726039	 0.054787235	 0.026011820	 0.010279250	 0.102476243	 0.053814294	 0.002349560	 2.465328758
4	 92	 122	 386	 2	 3	 2	 1	 0.016652245	 0.005167628	 0.102859338	 0.050239760	 0.027477912	 0.010843619	 0.099121177	 0.049055574	 0.001912519	 2.702001191
5	 102	 133	 488	 2	 3	 1	 1	 0.016986126	 0.004723422	 0.100199239	 0.047140300	 0.028731448	 0.012806930	 0.095991621	 0.045367284	 0.001578638	 2.992087920
6	 110	 142	 598	 2	 3	 1	 1	 0.017122465	 0.004471878	 0.097290786	 0.045964045	 0.028781952	 0.014453896	 0.092935979	 0.043632308	 0.001442299	 3.100521175
7	 120	 154	 718	 2	 3	 1	 1	 0.017309589	 0.004130606	 0.094133343	 0.043880373	 0.028842536	 0.014786763	 0.089605772	 0.041313905	 0.001255174	 3.290862363
8	 134	 168	 852	 2	 3	 1	 1	 0.017508155	 0.003799568	 0.091549879	 0.041502708	 0.030709384	 0.015191205	 0.086245661	 0.038622559	 0.001056609	 3.596001835
9	 154	 189	 1006	 2	 3	 1	 1	 0.017690631	 0.003368847	 0.088715720	 0.037973511	 0.032446981	 0.015636258	 0.082569197	 0.034604840	 0.000874133	 3.853930291
10	 231	 189	 1237	 3	 3	 2	 1	 0.017790969	 0.003009246	 0.084559289	 0.035587404	 0.012773455	 0.006950859	 0.083588948	 0.034901990	 0.000773795	 3.888942396
11	 264	 213	 1501	 3	 4	 2	 1	 0.017851818	 0.002736615	 0.081944835	 0.033395826	 0.014512201	 0.007065792	 0.080649563	 0.032639788	 0.000712946	 3.838463606
12	 297	 238	 1798	 3	 4	 2	 1	 0.017936006	 0.002461293	 0.078225043	 0.031464263	 0.015883607	 0.007549437	 0.076595485	 0.030545144	 0.000628758	 3.914532479
13	 333	 262	 2131	 3	 4	 2	 1	 0.017951848	 0.002189153	 0.075340881	 0.029056641	 0.016264551	 0.007663576	 0.073564345	 0.028027807	 0.000612916	 3.571702257
14	 396	 306	 2527	 3	 4	 2	 1	 0.018105592	 0.001908764	 0.070675514	 0.027007433	 0.016745638	 0.007966654	 0.068663032	 0.025805694	 0.000459172	 4.156971813
15	 462	 353	 2989	 3	 4	 2	 1	 0.018172190	 0.001658377	 0.065989449	 0.025130944	 0.016904340	 0.008055118	 0.063787543	 0.023805029	 0.000392573	 4.224373703
16	 516	 393	 3505	 3	 4	 2	 1	 0.018192455	 0.001488292	 0.062481991	 0.023819534	 0.017037089	 0.008133202	 0.060114365	 0.022387970	 0.000372309	 3.997462555
17	 573	 437	 4078	 3	 4	 2	 1	 0.018239234	 0.001370800	 0.059487062	 0.023043664	 0.017112935	 0.008205690	 0.056972432	 0.021533162	 0.000325530	 4.210976726
18	 648	 492	 4726	 3	 4	 2	 1	 0.018292469	 0.001222386	 0.056125283	 0.021779601	 0.017185626	 0.008203684	 0.053429408	 0.020175494	 0.000272295	 4.489196690
19	 738	 555	 5464	 3	 4	 2	 1	 0.018315219	 0.001089282	 0.052957741	 0.020568888	 0.017476801	 0.008311320	 0.049990836	 0.018814917	 0.000249545	 4.365068764
20	 849	 633	 6313	 3	 4	 2	 1	 0.018330007	 0.000983459	 0.050743940	 0.019380810	 0.017678737	 0.008368850	 0.047564795	 0.017480794	 0.000234757	 4.189268341
21	 1415	 633	 7728	 5	 4	 2	 2	 0.018358048	 0.000872713	 0.048309058	 0.018065203	 0.007582962	 0.004414114	 0.047710206	 0.017517625	 0.000206716	 4.221796809
22	 1625	 722	 9353	 5	 10	 2	 2	 0.018386030	 0.000763542	 0.045838430	 0.016657253	 0.007726379	 0.004442882	 0.045182571	 0.016053812	 0.000178734	 4.271956715
23	 1885	 831	 11238	 5	 10	 2	 2	 0.018401231	 0.000682656	 0.044011522	 0.015510844	 0.008123937	 0.004469858	 0.043255239	 0.014852834	 0.000163533	 4.174428392
24	 2235	 980	 13473	 5	 10	 2	 2	 0.018419854	 0.000617365	 0.041949514	 0.014716852	 0.008742435	 0.004508819	 0.041028424	 0.014009150	 0.000144910	 4.260339303
25	 2615	 1135	 16088	 5	 10	 2	 2	 0.018430543	 0.000540491	 0.039191833	 0.013790917	 0.008947542	 0.004540567	 0.038156799	 0.013022006	 0.000134221	 4.026869571
26	 3005	 1300	 19093	 5	 10	 2	 2	 0.018450171	 0.000479141	 0.036943102	 0.012969699	 0.008991254	 0.004555041	 0.035832250	 0.012143504	 0.000114593	 4.181246440
27	 3385	 1457	 22478	 5	 10	 2	 2	 0.018465624	 0.000429246	 0.034767569	 0.012346171	 0.009004640	 0.004564642	 0.033581250	 0.011471355	 0.000099140	 4.329717555
28	 3820	 1635	 26298	 5	 10	 2	 2	 0.018475594	 0.000384314	 0.032455584	 0.011841238	 0.009014819	 0.004571934	 0.031178485	 0.010923019	 0.000089170	 4.309913962
29	 4270	 1829	 30568	 5	 10	 2	 2	 0.018483237	 0.000348100	 0.030604765	 0.011374036	 0.009029298	 0.004577361	 0.029242493	 0.010412322	 0.000081527	 4.269760183
30	 4770	 2036	 35338	 5	 10	 2	 2	 0.018495806	 0.000310833	 0.028749537	 0.010811745	 0.009038494	 0.004581087	 0.027291784	 0.009793237	 0.000068957	 4.507602243
31	 5405	 2297	 40743	 5	 10	 2	 2	 0.018503451	 0.000277336	 0.027209978	 0.010192455	 0.009051611	 0.004586145	 0.025660305	 0.009102385	 0.000061313	 4.523270672
32	 7567	 2297	 48310	 7	 10	 3	 2	 0.018509929	 0.000247848	 0.026111711	 0.009491814	 0.004728728	 0.002672417	 0.025679964	 0.009107839	 0.000054835	 4.519855130
33	 8603	 2601	 56913	 7	 13	 3	 2	 0.018514301	 0.000218893	 0.024698609	 0.008862579	 0.004743256	 0.002678126	 0.024238870	 0.008448251	 0.000050463	 4.337731170
34	 9765	 2943	 66678	 7	 13	 3	 2	 0.018519394	 0.000194591	 0.023460570	 0.008294372	 0.004755958	 0.002684273	 0.022973445	 0.007848012	 0.000045370	 4.288991869
35	 11242	 3382	 77920	 7	 13	 3	 2	 0.018524109	 0.000173279	 0.022266352	 0.007782091	 0.004772231	 0.002688094	 0.021748936	 0.007303088	 0.000040655	 4.262144731
36	 13125	 3933	 91045	 7	 13	 3	 2	 0.018528057	 0.000156569	 0.021280494	 0.007357411	 0.004816051	 0.002693712	 0.020728364	 0.006846562	 0.000036707	 4.265419260
37	 14931	 4454	 105976	 7	 13	 3	 2	 0.018531332	 0.000139648	 0.019951550	 0.006999354	 0.004867662	 0.002698012	 0.019348649	 0.006458458	 0.000033432	 4.177093712
38	 17164	 5108	 123140	 7	 13	 3	 2	 0.018535286	 0.000124599	 0.018812135	 0.006623317	 0.004891321	 0.002700893	 0.018165115	 0.006047603	 0.000029478	 4.226809671
39	 19271	 5722	 142411	 7	 13	 3	 2	 0.018538019	 0.000112923	 0.017756963	 0.006359389	 0.004895236	 0.002702754	 0.017068872	 0.005756470	 0.000026745	 4.222196434
40	 27530	 5722	 169941	 10	 13	 3	 3	 0.018540065	 0.000103413	 0.017290822	 0.005980796	 0.002735065	 0.001618712	 0.017073135	 0.005757577	 0.000024699	 4.186873649
41	 30710	 6369	 200651	 10	 26	 3	 3	 0.018542769	 0.000093075	 0.016290341	 0.005713520	 0.002737287	 0.001619338	 0.016058719	 0.005479239	 0.000021995	 4.231615465
42	 34060	 7051	 234711	 10	 26	 3	 3	 0.018545196	 0.000084056	 0.015251810	 0.005511246	 0.002739726	 0.001619599	 0.015003720	 0.005267897	 0.000019567	 4.295733917
43	 37850	 7831	 272561	 10	 26	 3	 3	 0.018548171	 0.000075253	 0.014292779	 0.005265094	 0.002741921	 0.001619832	 0.014027309	 0.005009727	 0.000016593	 4.535196596
44	 42420	 8757	 314981	 10	 26	 3	 3	 0.018550189	 0.000066469	 0.013445561	 0.004943532	 0.002744020	 0.001620513	 0.013162578	 0.004670380	 0.000014575	 4.560389749
45	 47660	 9820	 362641	 10	 26	 3	 3	 0.018551416	 0.000058914	 0.012698167	 0.004639548	 0.002747379	 0.001621466	 0.012397393	 0.004346982	 0.000013347	 4.413876459
46	 53710	 11061	 416351	 10	 26	 3	 3	 0.018552537	 0.000052907	 0.012111582	 0.004368335	 0.002750022	 0.001622348	 0.011795245	 0.004055901	 0.000012227	 4.327098506
47	 61310	 12595	 477661	 10	 26	 3	 3	 0.018553716	 0.000047404	 0.011521125	 0.004114501	 0.002752754	 0.001623345	 0.011187434	 0.003780723	 0.000011048	 4.290559921
48	 70800	 14522	 548461	 10	 26	 3	 3	 0.018554760	 0.000042809	 0.010978958	 0.003899204	 0.002757731	 0.001624337	 0.010626968	 0.003544759	 0.000010004	 4.279134613
49	 81570	 16690	 630031	 10	 26	 3	 3	 0.018555680	 0.000038279	 0.010334756	 0.003703952	 0.002765193	 0.001625005	 0.009957956	 0.003328456	 0.000009084	 4.214082602
50	 92830	 18972	 722861	 10	 26	 3	 3	 0.018556570	 0.000034505	 0.009764627	 0.003533699	 0.002770306	 0.001625537	 0.009363404	 0.003137620	 0.000008194	 4.210995001
51	 120679	 18972	 843540	 13	 26	 4	 3	 0.018557257	 0.000031301	 0.009505567	 0.003292931	 0.001634120	 0.000998730	 0.009364051	 0.003137823	 0.000007507	 4.169813797
52	 135798	 21317	 979338	 13	 32	 4	 3	 0.018557967	 0.000028016	 0.008927750	 0.003138050	 0.001635485	 0.000998945	 0.008776668	 0.002974805	 0.000006797	 4.122046629
53	 151008	 23684	 1130346	 13	 32	 4	 3	 0.018558591	 0.000025475	 0.008466819	 0.003008818	 0.001636382	 0.000999124	 0.008307182	 0.002838087	 0.000006173	 4.126915541
54	 166543	 26100	 1296889	 13	 32	 4	 3	 0.018559269	 0.000023139	 0.007979835	 0.002899693	 0.001636760	 0.000999210	 0.007810172	 0.002722094	 0.000005495	 4.211004428
55	 184080	 28835	 1480969	 13	 32	 4	 3	 0.018559865	 0.000021021	 0.007502142	 0.002802023	 0.001637097	 0.000999260	 0.007321342	 0.002617787	 0.000004899	 4.290689873
56	 204594	 32015	 1685563	 13	 32	 4	 3	 0.018560582	 0.000018893	 0.007062916	 0.002675021	 0.001637463	 0.000999324	 0.006870480	 0.002481348	 0.000004181	 4.518454192
57	 227604	 35579	 1913167	 13	 32	 4	 3	 0.018561040	 0.000016874	 0.006696455	 0.002519890	 0.001637811	 0.000999430	 0.006493080	 0.002313220	 0.000003724	 4.530996047
58	 254865	 39809	 2168032	 13	 32	 4	 3	 0.018561357	 0.000015116	 0.006359268	 0.002377014	 0.001638340	 0.000999588	 0.006144602	 0.002156622	 0.000003407	 4.437050888
59	 286260	 44685	 2454292	 13	 32	 4	 3	 0.018561629	 0.000013663	 0.006066812	 0.002252017	 0.001638766	 0.000999743	 0.005841289	 0.002017943	 0.000003135	 4.358537277
60	 374340	 44685	 2828632	 17	 32	 8	 4	 0.018561876	 0.000012528	 0.005924776	 0.002114549	 0.000990207	 0.000631660	 0.005841443	 0.002018000	 0.000002888	 4.338668926
61	 423623	 50522	 3252255	 17	 55	 8	 4	 0.018562132	 0.000011295	 0.005653333	 0.001997982	 0.000990521	 0.000631778	 0.005565881	 0.001895465	 0.000002632	 4.292116219
62	 484024	 57665	 3736279	 17	 55	 8	 4	 0.018562378	 0.000010188	 0.005383303	 0.001892514	 0.000991029	 0.000631889	 0.005291296	 0.001783907	 0.000002386	 4.269783547
63	 552857	 65800	 4289136	 17	 55	 8	 4	 0.018562588	 0.000009101	 0.005064342	 0.001797140	 0.000991916	 0.000631971	 0.004966252	 0.001682357	 0.000002176	 4.182583381


==> data/parametric/newex2/fast_decay/thetaX0.30_thetaP0.80.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 1	 1	 0.013767289	 0.008948480	 0.115387616	 0.077551478	 0.022238530	 0.001195057	 0.113224333	 0.077542270	 0.004797474	 1.865248132
1	 74	 104	 140	 2	 3	 1	 1	 0.015275315	 0.006989240	 0.109281483	 0.063956310	 0.024363947	 0.007869560	 0.106530937	 0.063470305	 0.003289448	 2.124745387
2	 80	 110	 220	 2	 3	 1	 1	 0.016234004	 0.005829315	 0.106387229	 0.054793373	 0.026636586	 0.010280147	 0.102998712	 0.053820371	 0.002330760	 2.501036107
3	 102	 133	 322	 2	 3	 1	 1	 0.016916551	 0.004790390	 0.099556494	 0.048117307	 0.028497321	 0.010904728	 0.095390765	 0.046865362	 0.001648213	 2.906415409
4	 118	 151	 440	 2	 3	 1	 1	 0.017309255	 0.004166152	 0.094944627	 0.043879812	 0.028847044	 0.014786764	 0.090456234	 0.041313309	 0.001255509	 3.318296797
5	 142	 176	 582	 2	 3	 1	 1	 0.017531418	 0.003573385	 0.090401556	 0.039527913	 0.031491847	 0.015327132	 0.084739040	 0.036435352	 0.001033346	 3.458072435
6	 186	 224	 768	 2	 3	 1	 1	 0.017771299	 0.003056824	 0.086233084	 0.035448386	 0.035974759	 0.015852980	 0.078370667	 0.031706010	 0.000793465	 3.852499475
7	 236	 276	 1004	 2	 3	 1	 1	 0.017866965	 0.002599861	 0.080918295	 0.032129456	 0.039232150	 0.016643953	 0.070771525	 0.027482372	 0.000697799	 3.725800268
8	 354	 276	 1358	 3	 3	 1	 1	 0.017977678	 0.002108254	 0.073197727	 0.028802177	 0.016299835	 0.007760289	 0.071359811	 0.027737039	 0.000587086	 3.591049019
9	 468	 356	 1826	 3	 4	 1	 1	 0.018152168	 0.001657796	 0.066027747	 0.025107561	 0.016898312	 0.008000570	 0.063828759	 0.023798750	 0.000412596	 4.017963701
10	 594	 453	 2420	 3	 4	 1	 1	 0.018230836	 0.001377582	 0.059891229	 0.023001399	 0.017159215	 0.008199900	 0.057380490	 0.021490137	 0.000333927	 4.125393556
11	 753	 566	 3173	 3	 4	 1	 1	 0.018323354	 0.001082835	 0.052946073	 0.020451660	 0.017537925	 0.008312235	 0.049957060	 0.018686283	 0.000241410	 4.485465266
12	 966	 716	 4139	 3	 4	 1	 1	 0.018351184	 0.000886894	 0.048895069	 0.018138722	 0.017789064	 0.008410797	 0.045544231	 0.016070835	 0.000213579	 4.152524792
13	 1317	 962	 5456	 3	 4	 1	 1	 0.018391226	 0.000748285	 0.045742223	 0.016358743	 0.018756017	 0.008495915	 0.041720052	 0.013979553	 0.000173538	 4.311940594
14	 1779	 1281	 7235	 3	 4	 1	 1	 0.018418768	 0.000621046	 0.041693273	 0.014895586	 0.019430724	 0.008575498	 0.036888697	 0.012179463	 0.000145996	 4.253853484
15	 2372	 1281	 9607	 4	 4	 2	 1	 0.018440114	 0.000511305	 0.038596246	 0.013247545	 0.011244882	 0.005162000	 0.036921848	 0.012200459	 0.000124649	 4.101948580
16	 2920	 1566	 12527	 4	 5	 2	 1	 0.018461802	 0.000421127	 0.034258919	 0.012292474	 0.011337765	 0.005179370	 0.032328449	 0.011148052	 0.000102962	 4.090120209
17	 3640	 1948	 16167	 4	 5	 2	 1	 0.018477501	 0.000348586	 0.030448118	 0.011448534	 0.011370887	 0.005188790	 0.028245191	 0.010205164	 0.000087263	 3.994681789
18	 4576	 2428	 20743	 4	 5	 2	 1	 0.018496724	 0.000283635	 0.027569305	 0.010288068	 0.011401411	 0.005196613	 0.025101283	 0.008879165	 0.000068040	 4.168646759
19	 5872	 3093	 26615	 4	 5	 2	 1	 0.018506023	 0.000234769	 0.025233887	 0.009303721	 0.011439663	 0.005211512	 0.022491847	 0.007707098	 0.000058741	 3.996660563
20	 8808	 3093	 35423	 6	 5	 2	 2	 0.018517566	 0.000195241	 0.023239213	 0.008401361	 0.005767885	 0.003330995	 0.022512053	 0.007712804	 0.000047197	 4.136683141
21	 11670	 4073	 47093	 6	 12	 2	 2	 0.018526314	 0.000161392	 0.021311314	 0.007573089	 0.005843366	 0.003340323	 0.020494564	 0.006796611	 0.000038449	 4.197520691
22	 15060	 5227	 62153	 6	 12	 2	 2	 0.018532771	 0.000130647	 0.018902459	 0.006911664	 0.005889578	 0.003347084	 0.017961510	 0.006047159	 0.000031992	 4.083699593
23	 18816	 6501	 80969	 6	 12	 2	 2	 0.018537625	 0.000109581	 0.016954319	 0.006463330	 0.005899090	 0.003350255	 0.015894958	 0.005527244	 0.000027138	 4.037869863
24	 23412	 8071	 104381	 6	 12	 2	 2	 0.018543402	 0.000090631	 0.015081039	 0.006009616	 0.005908327	 0.003351799	 0.013875497	 0.004988078	 0.000021362	 4.242671001
25	 28914	 9927	 133295	 6	 12	 2	 2	 0.018547270	 0.000075249	 0.013723155	 0.005483378	 0.005917409	 0.003353646	 0.012381811	 0.004338259	 0.000017494	 4.301446092
26	 38552	 9927	 171847	 8	 12	 2	 2	 0.018550409	 0.000063036	 0.012910291	 0.004882613	 0.003632886	 0.002237920	 0.012388614	 0.004339542	 0.000014354	 4.391374745
27	 49008	 12587	 220855	 8	 15	 2	 2	 0.018552396	 0.000052439	 0.011800955	 0.004443640	 0.003640029	 0.002239725	 0.011225539	 0.003837912	 0.000012368	 4.239815590
28	 63744	 16311	 284599	 8	 15	 2	 2	 0.018554204	 0.000043912	 0.010769468	 0.004077479	 0.003651218	 0.002241502	 0.010131636	 0.003406099	 0.000010560	 4.158448589
29	 81408	 20773	 366007	 8	 15	 2	 2	 0.018555786	 0.000036474	 0.009646630	 0.003781014	 0.003658449	 0.002242745	 0.008925986	 0.003044037	 0.000008978	 4.062798171
30	 101760	 20773	 467767	 10	 15	 2	 2	 0.018556979	 0.000031514	 0.009280001	 0.003395898	 0.002533663	 0.001504621	 0.008927428	 0.003044378	 0.000007785	 4.048051350
31	 125100	 25493	 592867	 10	 18	 2	 2	 0.018558114	 0.000026643	 0.008407369	 0.003169038	 0.002535696	 0.001505017	 0.008015866	 0.002788858	 0.000006650	 4.006318926
32	 152860	 31104	 745727	 10	 18	 2	 2	 0.018559556	 0.000022192	 0.007497649	 0.002959884	 0.002536822	 0.001505200	 0.007055443	 0.002548585	 0.000005208	 4.261531628
33	 186970	 37978	 932697	 10	 18	 2	 2	 0.018560652	 0.000018381	 0.006840938	 0.002686920	 0.002537838	 0.001505441	 0.006352780	 0.002225575	 0.000004112	 4.470307587
34	 233200	 47304	 1165897	 10	 18	 2	 2	 0.018561153	 0.000015557	 0.006256201	 0.002486728	 0.002538997	 0.001505800	 0.005717827	 0.001978985	 0.000003611	 4.308708486
35	 279840	 47304	 1445737	 12	 18	 3	 3	 0.018561669	 0.000013499	 0.006022992	 0.002241279	 0.001891094	 0.001051849	 0.005718409	 0.001979127	 0.000003095	 4.361102653
36	 356592	 60170	 1802329	 12	 31	 3	 3	 0.018562070	 0.000011446	 0.005554633	 0.002060581	 0.001892804	 0.001052146	 0.005222187	 0.001771718	 0.000002694	 4.248885060
37	 458568	 77249	 2260897	 12	 31	 3	 3	 0.018562474	 0.000009464	 0.004991799	 0.001895878	 0.001894211	 0.001052348	 0.004618443	 0.001576996	 0.000002290	 4.132591982


==> data/parametric/newex2/slow_decay/thetaX0.15_thetaP0.95.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 2	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.004206332	 1.970009348
1	 70	 100	 136	 2	 3	 2	 1	 0.014458128	 0.007258369	 0.105432677	 0.068843637	 0.017929300	 0.005274063	 0.103897015	 0.068641318	 0.003439572	 2.110253581
2	 76	 106	 212	 2	 3	 2	 1	 0.015411145	 0.006242949	 0.102422138	 0.060953119	 0.018632305	 0.007163029	 0.100713116	 0.060530767	 0.002486555	 2.510682452
3	 82	 112	 294	 2	 3	 2	 1	 0.015921315	 0.005203093	 0.099609689	 0.052234812	 0.019014203	 0.007193310	 0.097778066	 0.051737142	 0.001976385	 2.632630995
4	 92	 122	 386	 2	 3	 2	 1	 0.016132030	 0.004627266	 0.097154752	 0.047627793	 0.019442095	 0.007355803	 0.095189552	 0.047056336	 0.001765670	 2.620685170
5	 102	 133	 488	 2	 3	 2	 1	 0.016601166	 0.004129194	 0.093405781	 0.044207053	 0.019902390	 0.008157973	 0.091260806	 0.043447797	 0.001296534	 3.184793361
6	 112	 144	 600	 2	 3	 2	 1	 0.016708084	 0.003774733	 0.090638441	 0.041646050	 0.020247259	 0.009116795	 0.088348036	 0.040635914	 0.001189616	 3.173068819
7	 124	 157	 724	 2	 3	 2	 1	 0.016808012	 0.003387761	 0.086974492	 0.038951206	 0.020232237	 0.009316274	 0.084588526	 0.037820675	 0.001089688	 3.108927249
8	 138	 173	 862	 2	 3	 2	 1	 0.017083935	 0.003029744	 0.083542763	 0.036265788	 0.020402703	 0.009408526	 0.081013104	 0.035024092	 0.000813765	 3.723118465
9	 158	 194	 1020	 2	 3	 2	 1	 0.017234324	 0.002716512	 0.081510614	 0.033327099	 0.021263619	 0.009527375	 0.078688237	 0.031936260	 0.000663376	 4.094980386
10	 182	 222	 1202	 2	 3	 2	 1	 0.017346766	 0.002449108	 0.078749995	 0.031099786	 0.021527106	 0.009801869	 0.075750547	 0.029514743	 0.000550934	 4.445375351
11	 210	 250	 1412	 2	 3	 2	 1	 0.017330540	 0.002154715	 0.076101766	 0.028313597	 0.022245650	 0.009896649	 0.072777812	 0.026527648	 0.000567160	 3.799128384
12	 252	 294	 1664	 2	 3	 2	 1	 0.017440791	 0.001921092	 0.072556386	 0.026477234	 0.023563041	 0.010097497	 0.068623700	 0.024476202	 0.000456909	 4.204541243
13	 302	 345	 1966	 2	 3	 2	 1	 0.017495825	 0.001662816	 0.067447553	 0.024653463	 0.023685605	 0.010177334	 0.063151916	 0.022454735	 0.000401875	 4.137649104
14	 604	 345	 2570	 4	 3	 3	 2	 0.017555291	 0.001480471	 0.064149502	 0.023078456	 0.009486214	 0.004950817	 0.063444230	 0.022541175	 0.000342409	 4.323691240
15	 676	 385	 3246	 4	 8	 3	 2	 0.017567363	 0.001329660	 0.059991333	 0.022164195	 0.009827305	 0.005022561	 0.059180944	 0.021587622	 0.000330337	 4.025163614
16	 744	 426	 3990	 4	 8	 3	 2	 0.017612990	 0.001203051	 0.057013063	 0.021101320	 0.009895657	 0.005037116	 0.056147710	 0.020491295	 0.000284710	 4.225530962
17	 816	 466	 4806	 4	 8	 3	 2	 0.017646272	 0.001089699	 0.053485076	 0.020373895	 0.009966605	 0.005048162	 0.052548265	 0.019738583	 0.000251428	 4.334045461
18	 912	 518	 5718	 4	 8	 3	 2	 0.017688169	 0.000979079	 0.051186149	 0.019127808	 0.010062882	 0.005069608	 0.050187252	 0.018443755	 0.000209531	 4.672709378
19	 1036	 580	 6754	 4	 8	 3	 2	 0.017703942	 0.000863678	 0.047747001	 0.018088641	 0.010146831	 0.005122573	 0.046656381	 0.017348146	 0.000193758	 4.457515073
20	 1184	 659	 7938	 4	 8	 3	 2	 0.017719853	 0.000760621	 0.045397472	 0.016754697	 0.010257162	 0.005155629	 0.044223535	 0.015941749	 0.000177847	 4.276828355
21	 1352	 747	 9290	 4	 8	 3	 2	 0.017738290	 0.000670702	 0.043001587	 0.015597151	 0.010347184	 0.005167974	 0.041738139	 0.014716086	 0.000159410	 4.207398556
22	 1552	 854	 10842	 4	 8	 3	 2	 0.017760776	 0.000604524	 0.041138678	 0.014694791	 0.010443966	 0.005186623	 0.039790884	 0.013749029	 0.000136924	 4.415027690
23	 1864	 1018	 12706	 4	 8	 3	 2	 0.017771216	 0.000545622	 0.039306539	 0.013881203	 0.010628636	 0.005210534	 0.037842253	 0.012866163	 0.000126484	 4.313758564
24	 2176	 1185	 14882	 4	 8	 3	 2	 0.017776133	 0.000493752	 0.037697760	 0.013097658	 0.010834096	 0.005231137	 0.036107388	 0.012007658	 0.000121567	 4.061574143
25	 2476	 1340	 17358	 4	 8	 3	 2	 0.017794219	 0.000444393	 0.035442000	 0.012538585	 0.010996951	 0.005245328	 0.033692765	 0.011388707	 0.000103481	 4.294429756
26	 4333	 1340	 21691	 7	 8	 5	 3	 0.017803469	 0.000402259	 0.034285621	 0.011732591	 0.005896559	 0.002747245	 0.033774760	 0.011406417	 0.000094231	 4.268859472
27	 4921	 1511	 26612	 7	 18	 5	 3	 0.017807284	 0.000359306	 0.032048605	 0.011211290	 0.005932826	 0.002752285	 0.031494676	 0.010868208	 0.000090416	 3.973932162
28	 5453	 1670	 32065	 7	 18	 5	 3	 0.017818930	 0.000324010	 0.029905416	 0.010834508	 0.005940952	 0.002754447	 0.029309367	 0.010478530	 0.000078770	 4.113367393
29	 6034	 1849	 38099	 7	 18	 5	 3	 0.017828127	 0.000290814	 0.027922265	 0.010415125	 0.005951556	 0.002756523	 0.027280613	 0.010043725	 0.000069573	 4.180000941
30	 6713	 2046	 44812	 7	 18	 5	 3	 0.017838116	 0.000256521	 0.026171518	 0.009801521	 0.005962912	 0.002760051	 0.025483171	 0.009404889	 0.000059584	 4.305168766
31	 7560	 2296	 52372	 7	 18	 5	 3	 0.017843376	 0.000226572	 0.024662930	 0.009186744	 0.005969932	 0.002762649	 0.023929480	 0.008761508	 0.000054324	 4.170776814
32	 8589	 2599	 60961	 7	 18	 5	 3	 0.017849800	 0.000200559	 0.023373948	 0.008580443	 0.005983856	 0.002765780	 0.022595020	 0.008122466	 0.000047900	 4.187016401
33	 9667	 2918	 70628	 7	 18	 5	 3	 0.017855280	 0.000179284	 0.022309381	 0.008036250	 0.005992679	 0.002768245	 0.021489446	 0.007544411	 0.000042420	 4.226399321
34	 11004	 3316	 81632	 7	 18	 5	 3	 0.017859464	 0.000160779	 0.021269622	 0.007559080	 0.006004796	 0.002770581	 0.020404393	 0.007033034	 0.000038236	 4.204911545
35	 12712	 3810	 94344	 7	 18	 5	 3	 0.017862346	 0.000145157	 0.020285376	 0.007155758	 0.006020168	 0.002773637	 0.019371475	 0.006596349	 0.000035354	 4.105779397
36	 14833	 4426	 109177	 7	 18	 5	 3	 0.017865832	 0.000129813	 0.019200441	 0.006760937	 0.006050438	 0.002776669	 0.018222215	 0.006164444	 0.000031868	 4.073396843
37	 25428	 4426	 134605	 12	 18	 6	 4	 0.017868967	 0.000119668	 0.018636163	 0.006421286	 0.003866979	 0.001792968	 0.018230552	 0.006165888	 0.000028733	 4.164881264
38	 29052	 5048	 163657	 12	 38	 6	 4	 0.017870768	 0.000108160	 0.017616837	 0.006139584	 0.003880526	 0.001794785	 0.017184134	 0.005871392	 0.000026932	 4.016000632
39	 32580	 5650	 196237	 12	 38	 6	 4	 0.017873306	 0.000097648	 0.016593414	 0.005884766	 0.003891903	 0.001796225	 0.016130545	 0.005603932	 0.000024394	 4.002979066
40	 36204	 6263	 232441	 12	 38	 6	 4	 0.017875780	 0.000088349	 0.015590179	 0.005666935	 0.003898779	 0.001797122	 0.015094807	 0.005374431	 0.000021920	 4.030520981
41	 40116	 6928	 272557	 12	 38	 6	 4	 0.017877905	 0.000080486	 0.014615587	 0.005506834	 0.003903455	 0.001797750	 0.014084687	 0.005205124	 0.000019795	 4.065995625
42	 44220	 7631	 316777	 12	 38	 6	 4	 0.017880838	 0.000072295	 0.013703120	 0.005275799	 0.003907405	 0.001798174	 0.013134218	 0.004959901	 0.000016862	 4.287371292
43	 49212	 8475	 365989	 12	 38	 6	 4	 0.017882606	 0.000064496	 0.012924421	 0.004990233	 0.003910369	 0.001798732	 0.012318671	 0.004654781	 0.000015094	 4.272954054
44	 54888	 9433	 420877	 12	 38	 6	 4	 0.017884011	 0.000057813	 0.012280176	 0.004707858	 0.003913027	 0.001799530	 0.011640057	 0.004350358	 0.000013689	 4.223449382
45	 61104	 10496	 481981	 12	 38	 6	 4	 0.017885168	 0.000052204	 0.011739902	 0.004446740	 0.003915163	 0.001800231	 0.011067827	 0.004066038	 0.000012532	 4.165686648
46	 91656	 10496	 573637	 18	 38	 11	 5	 0.017886717	 0.000048172	 0.011377446	 0.004233956	 0.002619268	 0.001178019	 0.011071843	 0.004066774	 0.000010983	 4.385926930
47	 103068	 11779	 676705	 18	 67	 11	 5	 0.017887794	 0.000043247	 0.010867828	 0.003979400	 0.002621352	 0.001178449	 0.010546953	 0.003800905	 0.000009906	 4.365584027
48	 116748	 13324	 793453	 18	 67	 11	 5	 0.017888611	 0.000039022	 0.010418516	 0.003745451	 0.002623857	 0.001178933	 0.010082701	 0.003555070	 0.000009089	 4.293308563
49	 132966	 15143	 926419	 18	 67	 11	 5	 0.017889470	 0.000035224	 0.009954066	 0.003538677	 0.002627219	 0.001179415	 0.009601102	 0.003336347	 0.000008230	 4.280054240
50	 153558	 17456	 1079977	 18	 67	 11	 5	 0.017890237	 0.000031643	 0.009415817	 0.003360628	 0.002632901	 0.001179930	 0.009040212	 0.003146679	 0.000007463	 4.239947671
51	 174852	 19848	 1254829	 18	 67	 11	 5	 0.017890823	 0.000028543	 0.008904553	 0.003205386	 0.002636126	 0.001180332	 0.008505404	 0.002980153	 0.000006877	 4.150660057
52	 196128	 22235	 1450957	 18	 67	 11	 5	 0.017891476	 0.000025856	 0.008404635	 0.003076356	 0.002638792	 0.001180635	 0.007979641	 0.002840786	 0.000006224	 4.153973858
53	 315984	 22235	 1766941	 29	 67	 16	 6	 0.017892021	 0.000023655	 0.008109292	 0.002917071	 0.001432693	 0.000660881	 0.007981730	 0.002841221	 0.000005679	 4.165095992
54	 350610	 24648	 2117551	 29	 121	 16	 6	 0.017892594	 0.000021419	 0.007624345	 0.002809342	 0.001433221	 0.000660962	 0.007488426	 0.002730482	 0.000005106	 4.194703618
55	 386454	 27148	 2504005	 29	 121	 16	 6	 0.017893169	 0.000019402	 0.007151221	 0.002713074	 0.001433758	 0.000661007	 0.007006018	 0.002631320	 0.000004531	 4.282385691
56	 425633	 29884	 2929638	 29	 121	 16	 6	 0.017893694	 0.000017637	 0.006716936	 0.002625820	 0.001434166	 0.000661034	 0.006562042	 0.002541253	 0.000004006	 4.402387289
57	 469974	 32966	 3399612	 29	 121	 16	 6	 0.017894295	 0.000015856	 0.006348151	 0.002497705	 0.001434504	 0.000661076	 0.006183949	 0.002408632	 0.000003405	 4.656365060
58	 517389	 36263	 3917001	 29	 121	 16	 6	 0.017894682	 0.000014265	 0.006047902	 0.002358676	 0.001434811	 0.000661146	 0.005875239	 0.002264119	 0.000003018	 4.727010891
59	 572083	 40071	 4489084	 29	 121	 16	 6	 0.017894962	 0.000012828	 0.005771608	 0.002222583	 0.001435085	 0.000661221	 0.005590348	 0.002121948	 0.000002738	 4.685910821
60	 633882	 44359	 5122966	 29	 121	 16	 6	 0.017895201	 0.000011631	 0.005547833	 0.002096419	 0.001435329	 0.000661276	 0.005358944	 0.001989393	 0.000002499	 4.654366070
61	 704729	 49285	 5827695	 29	 121	 16	 6	 0.017895405	 0.000010606	 0.005343158	 0.001984933	 0.001435598	 0.000661340	 0.005146688	 0.001871520	 0.000002295	 4.620304683
62	 789670	 55183	 6617365	 29	 121	 16	 6	 0.017895599	 0.000009681	 0.005138176	 0.001884158	 0.001435913	 0.000661408	 0.004933458	 0.001764254	 0.000002101	 4.607428722


==> data/parametric/newex2/slow_decay/thetaX0.30_thetaP0.80.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 Gul	 error_product	 error_primal	 error_dual	 xq_primal	 xq_dual	 yp_primal	 yp_dual	 truegerr	 effindices
0	 66	 96	 66	 2	 3	 1	 1	 0.013691368	 0.008286514	 0.109920284	 0.075386576	 0.017291712	 0.001912369	 0.108551672	 0.075362316	 0.004206332	 1.970009348
1	 74	 104	 140	 2	 3	 2	 1	 0.015062522	 0.006377749	 0.103389885	 0.061686396	 0.018083669	 0.005222471	 0.101796116	 0.061464927	 0.002835178	 2.249506151
2	 80	 110	 220	 2	 3	 2	 1	 0.015938497	 0.005236619	 0.100237570	 0.052242079	 0.018791697	 0.007194428	 0.098460361	 0.051744324	 0.001959203	 2.672831499
3	 102	 133	 322	 2	 3	 2	 1	 0.016520787	 0.004222186	 0.093025530	 0.045387394	 0.020001277	 0.007721261	 0.090849866	 0.044725805	 0.001376913	 3.066414101
4	 118	 150	 440	 2	 3	 2	 1	 0.016832342	 0.003604497	 0.087777765	 0.041063896	 0.020269071	 0.009255890	 0.085405508	 0.040007150	 0.001065358	 3.383367741
5	 144	 178	 584	 2	 3	 2	 1	 0.017053617	 0.003018215	 0.082436353	 0.036612671	 0.021017880	 0.009408332	 0.079711988	 0.035383202	 0.000844083	 3.575732158
6	 178	 216	 762	 2	 3	 2	 1	 0.017290432	 0.002543476	 0.078335812	 0.032468875	 0.021544553	 0.009587307	 0.075314883	 0.031021145	 0.000607268	 4.188390088
7	 230	 270	 992	 2	 3	 2	 1	 0.017350789	 0.002093648	 0.074177630	 0.028224783	 0.023061313	 0.009970604	 0.070501749	 0.026405027	 0.000546911	 3.828133674
8	 314	 357	 1306	 2	 3	 2	 1	 0.017470085	 0.001634283	 0.066152933	 0.024704622	 0.024098794	 0.010173372	 0.061607294	 0.022512682	 0.000427615	 3.821858047
9	 370	 426	 1676	 2	 3	 2	 1	 0.017513360	 0.001424132	 0.060012737	 0.023730499	 0.024434663	 0.010293522	 0.054813099	 0.021381768	 0.000384340	 3.705401461
10	 464	 525	 2140	 2	 3	 2	 1	 0.017611129	 0.001169519	 0.054019514	 0.021649926	 0.024576598	 0.010340473	 0.048105080	 0.019020881	 0.000286571	 4.081083112
11	 596	 665	 2736	 2	 3	 2	 1	 0.017661391	 0.000969242	 0.050045716	 0.019367126	 0.024750940	 0.010441456	 0.043496720	 0.016311394	 0.000236309	 4.101592936
12	 1192	 665	 3928	 4	 3	 2	 2	 0.017722400	 0.000770795	 0.044919662	 0.017159409	 0.010304584	 0.005154571	 0.043721752	 0.016366909	 0.000175300	 4.397007006
13	 1524	 839	 5452	 4	 8	 2	 2	 0.017754519	 0.000624058	 0.041456855	 0.015053203	 0.010461550	 0.005185223	 0.040115169	 0.014131963	 0.000143181	 4.358529239
14	 2092	 1138	 7544	 4	 8	 2	 2	 0.017772150	 0.000513009	 0.038292241	 0.013397200	 0.010778593	 0.005218707	 0.036743947	 0.012338966	 0.000125550	 4.086079377
15	 2708	 1458	 10252	 4	 8	 2	 2	 0.017795921	 0.000417342	 0.033904332	 0.012309390	 0.011036817	 0.005252244	 0.032057642	 0.011132611	 0.000101779	 4.100462718
16	 3360	 1803	 13612	 4	 8	 2	 2	 0.017814098	 0.000345481	 0.029881614	 0.011561648	 0.011111215	 0.005266127	 0.027738994	 0.010292697	 0.000083602	 4.132431480
17	 4176	 2221	 17788	 4	 8	 2	 2	 0.017833068	 0.000279831	 0.026612797	 0.010514906	 0.011165202	 0.005279236	 0.024157384	 0.009093564	 0.000064632	 4.329581900
18	 5220	 2759	 23008	 4	 8	 2	 2	 0.017844749	 0.000232170	 0.024444413	 0.009497872	 0.011207727	 0.005291554	 0.021723632	 0.007887270	 0.000052951	 4.384618123
19	 7830	 2759	 30838	 6	 8	 4	 3	 0.017853107	 0.000195574	 0.022925818	 0.008530747	 0.007128745	 0.003223931	 0.021789313	 0.007898095	 0.000044593	 4.385755247
20	 10050	 3524	 40888	 6	 15	 4	 3	 0.017859449	 0.000161490	 0.021118410	 0.007646866	 0.007157406	 0.003230069	 0.019868538	 0.006931176	 0.000038251	 4.221796524
21	 13416	 4670	 54304	 6	 15	 4	 3	 0.017864736	 0.000133288	 0.019215241	 0.006936563	 0.007215068	 0.003236563	 0.017809219	 0.006135190	 0.000032964	 4.043374258
22	 17052	 5909	 71356	 6	 15	 4	 3	 0.017869665	 0.000111493	 0.017238386	 0.006467746	 0.007244732	 0.003241996	 0.015642116	 0.005596534	 0.000028035	 3.976895199
23	 28420	 5909	 99776	 10	 15	 5	 4	 0.017873588	 0.000095673	 0.016188260	 0.005910037	 0.004141464	 0.001894806	 0.015649538	 0.005598058	 0.000024112	 3.967869907
24	 34680	 7190	 134456	 10	 31	 5	 4	 0.017877739	 0.000079068	 0.014288171	 0.005533788	 0.004152343	 0.001896015	 0.013671499	 0.005198840	 0.000019961	 3.961023446
25	 42690	 8818	 177146	 10	 31	 5	 4	 0.017883038	 0.000063590	 0.012716943	 0.005000423	 0.004157901	 0.001897001	 0.012018007	 0.004626620	 0.000014662	 4.337059406
26	 52030	 10718	 229176	 10	 31	 5	 4	 0.017885252	 0.000052574	 0.011723639	 0.004484438	 0.004161739	 0.001898297	 0.010960093	 0.004062838	 0.000012448	 4.223438513
27	 64710	 13294	 293886	 10	 31	 5	 4	 0.017886853	 0.000044487	 0.010885569	 0.004086745	 0.004166097	 0.001899304	 0.010056801	 0.003618581	 0.000010847	 4.101460588
28	 83140	 17013	 377026	 10	 31	 5	 4	 0.017888254	 0.000037565	 0.010023004	 0.003747907	 0.004173356	 0.001900283	 0.009112832	 0.003230439	 0.000009446	 3.976752220
29	 106700	 21780	 483726	 10	 31	 5	 4	 0.017889391	 0.000031671	 0.009097219	 0.003481420	 0.004179057	 0.001901315	 0.008080525	 0.002916383	 0.000008309	 3.811502650
30	 160050	 21780	 643776	 15	 31	 5	 5	 0.017891015	 0.000027603	 0.008594877	 0.003211539	 0.002921308	 0.001343659	 0.008083185	 0.002916945	 0.000006685	 4.129194860
31	 196065	 26637	 839841	 15	 56	 5	 5	 0.017892180	 0.000023092	 0.007675740	 0.003008450	 0.002924393	 0.001344037	 0.007096825	 0.002691531	 0.000005520	 4.183151911
32	 238665	 32378	 1078506	 15	 56	 5	 5	 0.017893218	 0.000019572	 0.006953840	 0.002814503	 0.002926043	 0.001344325	 0.006308261	 0.002472694	 0.000004482	 4.366514286
33	 286725	 38836	 1365231	 15	 56	 5	 5	 0.017894213	 0.000016407	 0.006405632	 0.002561336	 0.002927051	 0.001344659	 0.005697762	 0.002179985	 0.000003487	 4.704731134
34	 382300	 38836	 1747531	 20	 56	 8	 6	 0.017894712	 0.000014340	 0.006036342	 0.002375548	 0.001987912	 0.000943115	 0.005699617	 0.002180312	 0.000002988	 4.799668681
35	 463620	 47030	 2211151	 20	 88	 8	 6	 0.017895103	 0.000012153	 0.005608513	 0.002166802	 0.001988616	 0.000943287	 0.005244123	 0.001950703	 0.000002597	 4.679168493
36	 570600	 57801	 2781751	 20	 88	 8	 6	 0.017895461	 0.000010406	 0.005242440	 0.001984962	 0.001989549	 0.000943451	 0.004850244	 0.001746417	 0.000002239	 4.648267825
37	 725800	 73393	 3507551	 20	 88	 8	 6	 0.017895770	 0.000008838	 0.004814598	 0.001835617	 0.001991025	 0.000943631	 0.004383625	 0.001574500	 0.000001930	 4.579721297

